A new measurement of antineutrino oscillation with the full detector configuration at Daya Bay

We report a new measurement of electron antineutrino disappearance using the fully-constructed Daya Bay Reactor Neutrino Experiment. The final two of eight antineutrino detectors were installed in the summer of 2012. Including the 404 days of data collected from October 2012 to November 2013 resulted in a total exposure of 6.9$\times$10$^5$ GW$_{\rm th}$-ton-days, a 3.6 times increase over our previous results. Improvements in energy calibration limited variations between detectors to 0.2%. Removal of six $^{241}$Am-$^{13}$C radioactive calibration sources reduced the background by a factor of two for the detectors in the experimental hall furthest from the reactors. Direct prediction of the antineutrino signal in the far detectors based on the measurements in the near detectors explicitly minimized the dependence of the measurement on models of reactor antineutrino emission. The uncertainties in our estimates of $\sin^{2}2\theta_{13}$ and $|\Delta m^2_{ee}|$ were halved as a result of these improvements. Analysis of the relative antineutrino rates and energy spectra between detectors gave $\sin^{2}2\theta_{13} = 0.084\pm0.005$ and $|\Delta m^{2}_{ee}|= (2.42\pm0.11) \times 10^{-3}$ eV$^2$ in the three-neutrino framework.

==> chi2_scan.dat <==
s22t13	dmee2(1e-3eV2)	dchi2
0	1.5	290.667
0	1.52	290.667
0	1.54	290.667
0	1.56	290.667
0	1.58	290.667
0	1.6	290.667
0	1.62	290.667
0	1.64	290.667
0	1.66	290.667
0	1.68	290.667
0	1.7	290.667
0	1.72	290.667
0	1.74	290.667
0	1.76	290.667
0	1.78	290.667
0	1.8	290.667
0	1.82	290.667
0	1.84	290.667
0	1.86	290.667
0	1.88	290.667
0	1.9	290.667
0	1.92	290.667
0	1.94	290.667
0	1.96	290.667
0	1.98	290.667
0	2	290.667
0	2.02	290.667
0	2.04	290.667
0	2.06	290.667
0	2.08	290.667
0	2.1	290.667
0	2.12	290.667
0	2.14	290.667
0	2.16	290.667
0	2.18	290.667
0	2.2	290.667
0	2.22	290.667
0	2.24	290.667
0	2.26	290.667
0	2.28	290.667
0	2.3	290.667
0	2.32	290.667
0	2.34	290.667
0	2.36	290.667
0	2.38	290.667
0	2.4	290.667
0	2.42	290.667
0	2.44	290.667
0	2.46	290.667
0	2.48	290.667
0	2.5	290.667
0	2.52	290.667
0	2.54	290.667
0	2.56	290.667
0	2.58	290.667
0	2.6	290.667
0	2.62	290.667
0	2.64	290.667
0	2.66	290.667
0	2.68	290.667
0	2.7	290.667
0	2.72	290.667
0	2.74	290.667
0	2.76	290.667
0	2.78	290.667
0	2.8	290.667
0	2.82	290.667
0	2.84	290.667
0	2.86	290.667
0	2.88	290.667
0	2.9	290.667
0	2.92	290.667
0	2.94	290.667
0	2.96	290.667
0	2.98	290.667
0	3	290.667
0	3.02	290.667
0	3.04	290.667
0	3.06	290.667
0	3.08	290.667
0	3.1	290.667
0	3.12	290.667
0	3.14	290.667
0	3.16	290.667
0	3.18	290.667
0	3.2	290.667
0	3.22	290.667
0	3.24	290.667
0	3.26	290.667
0	3.28	290.667
0	3.3	290.667
0	3.32	290.667
0	3.34	290.667
0	3.36	290.667
0	3.38	290.667
0	3.4	290.667
0	3.42	290.667
0	3.44	290.667
0	3.46	290.667
0	3.48	290.667
0	3.5	290.667
0.002	1.5	282.089
0.002	1.52	281.935
0.002	1.54	281.783
0.002	1.56	281.633
0.002	1.58	281.484
0.002	1.6	281.337
0.002	1.62	281.191
0.002	1.64	281.048
0.002	1.66	280.906
0.002	1.68	280.767
0.002	1.7	280.629
0.002	1.72	280.494
0.002	1.74	280.361
0.002	1.76	280.23
0.002	1.78	280.102
0.002	1.8	279.976
0.002	1.82	279.853
0.002	1.84	279.733
0.002	1.86	279.615
0.002	1.88	279.5
0.002	1.9	279.387
0.002	1.92	279.278
0.002	1.94	279.172
0.002	1.96	279.068
0.002	1.98	278.968
0.002	2	278.871
0.002	2.02	278.776
0.002	2.04	278.686
0.002	2.06	278.598
0.002	2.08	278.514
0.002	2.1	278.433
0.002	2.12	278.355
0.002	2.14	278.281
0.002	2.16	278.211
0.002	2.18	278.143
0.002	2.2	278.08
0.002	2.22	278.02
0.002	2.24	277.963
0.002	2.26	277.911
0.002	2.28	277.861
0.002	2.3	277.816
0.002	2.32	277.774
0.002	2.34	277.736
0.002	2.36	277.701
0.002	2.38	277.671
0.002	2.4	277.644
0.002	2.42	277.62
0.002	2.44	277.601
0.002	2.46	277.585
0.002	2.48	277.573
0.002	2.5	277.565
0.002	2.52	277.56
0.002	2.54	277.559
0.002	2.56	277.562
0.002	2.58	277.569
0.002	2.6	277.579
0.002	2.62	277.593
0.002	2.64	277.611
0.002	2.66	277.632
0.002	2.68	277.657
0.002	2.7	277.686
0.002	2.72	277.718
0.002	2.74	277.753
0.002	2.76	277.793
0.002	2.78	277.835
0.002	2.8	277.882
0.002	2.82	277.931
0.002	2.84	277.984
0.002	2.86	278.041
0.002	2.88	278.1
0.002	2.9	278.163
0.002	2.92	278.229
0.002	2.94	278.299
0.002	2.96	278.371
0.002	2.98	278.447
0.002	3	278.526
0.002	3.02	278.607
0.002	3.04	278.692
0.002	3.06	278.78
0.002	3.08	278.87
0.002	3.1	278.963
0.002	3.12	279.059
0.002	3.14	279.158
0.002	3.16	279.259
0.002	3.18	279.363
0.002	3.2	279.47
0.002	3.22	279.579
0.002	3.24	279.69
0.002	3.26	279.804
0.002	3.28	279.92
0.002	3.3	280.038
0.002	3.32	280.158
0.002	3.34	280.28
0.002	3.36	280.405
0.002	3.38	280.531
0.002	3.4	280.66
0.002	3.42	280.79
0.002	3.44	280.922
0.002	3.46	281.056
0.002	3.48	281.191
0.002	3.5	281.328
0.004	1.5	273.649
0.004	1.52	273.346
0.004	1.54	273.047
0.004	1.56	272.75
0.004	1.58	272.456
0.004	1.6	272.166
0.004	1.62	271.88
0.004	1.64	271.597
0.004	1.66	271.317
0.004	1.68	271.042
0.004	1.7	270.771
0.004	1.72	270.505
0.004	1.74	270.243
0.004	1.76	269.985
0.004	1.78	269.733
0.004	1.8	269.485
0.004	1.82	269.242
0.004	1.84	269.004
0.004	1.86	268.772
0.004	1.88	268.545
0.004	1.9	268.324
0.004	1.92	268.109
0.004	1.94	267.899
0.004	1.96	267.695
0.004	1.98	267.498
0.004	2	267.306
0.004	2.02	267.121
0.004	2.04	266.942
0.004	2.06	266.769
0.004	2.08	266.603
0.004	2.1	266.444
0.004	2.12	266.291
0.004	2.14	266.145
0.004	2.16	266.006
0.004	2.18	265.874
0.004	2.2	265.749
0.004	2.22	265.631
0.004	2.24	265.52
0.004	2.26	265.416
0.004	2.28	265.319
0.004	2.3	265.229
0.004	2.32	265.147
0.004	2.34	265.072
0.004	2.36	265.004
0.004	2.38	264.944
0.004	2.4	264.891
0.004	2.42	264.845
0.004	2.44	264.807
0.004	2.46	264.776
0.004	2.48	264.753
0.004	2.5	264.737
0.004	2.52	264.728
0.004	2.54	264.727
0.004	2.56	264.733
0.004	2.58	264.746
0.004	2.6	264.766
0.004	2.62	264.794
0.004	2.64	264.83
0.004	2.66	264.872
0.004	2.68	264.922
0.004	2.7	264.978
0.004	2.72	265.042
0.004	2.74	265.113
0.004	2.76	265.191
0.004	2.78	265.275
0.004	2.8	265.367
0.004	2.82	265.465
0.004	2.84	265.57
0.004	2.86	265.682
0.004	2.88	265.8
0.004	2.9	265.925
0.004	2.92	266.056
0.004	2.94	266.193
0.004	2.96	266.337
0.004	2.98	266.487
0.004	3	266.643
0.004	3.02	266.805
0.004	3.04	266.973
0.004	3.06	267.146
0.004	3.08	267.325
0.004	3.1	267.51
0.004	3.12	267.7
0.004	3.14	267.896
0.004	3.16	268.096
0.004	3.18	268.302
0.004	3.2	268.513
0.004	3.22	268.729
0.004	3.24	268.95
0.004	3.26	269.175
0.004	3.28	269.405
0.004	3.3	269.639
0.004	3.32	269.877
0.004	3.34	270.12
0.004	3.36	270.367
0.004	3.38	270.618
0.004	3.4	270.872
0.004	3.42	271.13
0.004	3.44	271.392
0.004	3.46	271.657
0.004	3.48	271.925
0.004	3.5	272.197
0.006	1.5	265.349
0.006	1.52	264.901
0.006	1.54	264.458
0.006	1.56	264.019
0.006	1.58	263.585
0.006	1.6	263.156
0.006	1.62	262.732
0.006	1.64	262.314
0.006	1.66	261.901
0.006	1.68	261.495
0.006	1.7	261.094
0.006	1.72	260.7
0.006	1.74	260.313
0.006	1.76	259.933
0.006	1.78	259.559
0.006	1.8	259.193
0.006	1.82	258.834
0.006	1.84	258.484
0.006	1.86	258.14
0.006	1.88	257.805
0.006	1.9	257.479
0.006	1.92	257.161
0.006	1.94	256.851
0.006	1.96	256.55
0.006	1.98	256.258
0.006	2	255.975
0.006	2.02	255.701
0.006	2.04	255.437
0.006	2.06	255.182
0.006	2.08	254.937
0.006	2.1	254.702
0.006	2.12	254.476
0.006	2.14	254.261
0.006	2.16	254.055
0.006	2.18	253.86
0.006	2.2	253.675
0.006	2.22	253.501
0.006	2.24	253.337
0.006	2.26	253.184
0.006	2.28	253.041
0.006	2.3	252.909
0.006	2.32	252.787
0.006	2.34	252.677
0.006	2.36	252.577
0.006	2.38	252.488
0.006	2.4	252.41
0.006	2.42	252.343
0.006	2.44	252.287
0.006	2.46	252.241
0.006	2.48	252.207
0.006	2.5	252.184
0.006	2.52	252.171
0.006	2.54	252.17
0.006	2.56	252.179
0.006	2.58	252.199
0.006	2.6	252.23
0.006	2.62	252.272
0.006	2.64	252.325
0.006	2.66	252.388
0.006	2.68	252.462
0.006	2.7	252.546
0.006	2.72	252.641
0.006	2.74	252.746
0.006	2.76	252.862
0.006	2.78	252.988
0.006	2.8	253.124
0.006	2.82	253.27
0.006	2.84	253.426
0.006	2.86	253.592
0.006	2.88	253.768
0.006	2.9	253.953
0.006	2.92	254.148
0.006	2.94	254.352
0.006	2.96	254.566
0.006	2.98	254.789
0.006	3	255.02
0.006	3.02	255.261
0.006	3.04	255.51
0.006	3.06	255.768
0.006	3.08	256.034
0.006	3.1	256.308
0.006	3.12	256.591
0.006	3.14	256.882
0.006	3.16	257.18
0.006	3.18	257.486
0.006	3.2	257.799
0.006	3.22	258.12
0.006	3.24	258.448
0.006	3.26	258.782
0.006	3.28	259.124
0.006	3.3	259.472
0.006	3.32	259.827
0.006	3.34	260.187
0.006	3.36	260.554
0.006	3.38	260.927
0.006	3.4	261.305
0.006	3.42	261.689
0.006	3.44	262.078
0.006	3.46	262.472
0.006	3.48	262.871
0.006	3.5	263.275
0.008	1.5	257.188
0.008	1.52	256.6
0.008	1.54	256.017
0.008	1.56	255.441
0.008	1.58	254.871
0.008	1.6	254.307
0.008	1.62	253.75
0.008	1.64	253.201
0.008	1.66	252.659
0.008	1.68	252.125
0.008	1.7	251.599
0.008	1.72	251.082
0.008	1.74	250.573
0.008	1.76	250.073
0.008	1.78	249.583
0.008	1.8	249.103
0.008	1.82	248.632
0.008	1.84	248.171
0.008	1.86	247.721
0.008	1.88	247.281
0.008	1.9	246.852
0.008	1.92	246.434
0.008	1.94	246.028
0.008	1.96	245.633
0.008	1.98	245.25
0.008	2	244.878
0.008	2.02	244.519
0.008	2.04	244.172
0.008	2.06	243.838
0.008	2.08	243.516
0.008	2.1	243.207
0.008	2.12	242.912
0.008	2.14	242.629
0.008	2.16	242.36
0.008	2.18	242.104
0.008	2.2	241.861
0.008	2.22	241.632
0.008	2.24	241.417
0.008	2.26	241.216
0.008	2.28	241.029
0.008	2.3	240.856
0.008	2.32	240.697
0.008	2.34	240.552
0.008	2.36	240.421
0.008	2.38	240.305
0.008	2.4	240.203
0.008	2.42	240.115
0.008	2.44	240.042
0.008	2.46	239.983
0.008	2.48	239.938
0.008	2.5	239.908
0.008	2.52	239.892
0.008	2.54	239.891
0.008	2.56	239.904
0.008	2.58	239.931
0.008	2.6	239.973
0.008	2.62	240.028
0.008	2.64	240.098
0.008	2.66	240.182
0.008	2.68	240.28
0.008	2.7	240.391
0.008	2.72	240.517
0.008	2.74	240.656
0.008	2.76	240.809
0.008	2.78	240.976
0.008	2.8	241.155
0.008	2.82	241.349
0.008	2.84	241.555
0.008	2.86	241.774
0.008	2.88	242.006
0.008	2.9	242.251
0.008	2.92	242.508
0.008	2.94	242.778
0.008	2.96	243.06
0.008	2.98	243.354
0.008	3	243.66
0.008	3.02	243.977
0.008	3.04	244.306
0.008	3.06	244.647
0.008	3.08	244.998
0.008	3.1	245.361
0.008	3.12	245.734
0.008	3.14	246.118
0.008	3.16	246.512
0.008	3.18	246.916
0.008	3.2	247.33
0.008	3.22	247.753
0.008	3.24	248.186
0.008	3.26	248.628
0.008	3.28	249.079
0.008	3.3	249.539
0.008	3.32	250.007
0.008	3.34	250.484
0.008	3.36	250.968
0.008	3.38	251.461
0.008	3.4	251.961
0.008	3.42	252.468
0.008	3.44	252.982
0.008	3.46	253.503
0.008	3.48	254.03
0.008	3.5	254.564
0.01	1.5	249.169
0.01	1.52	248.444
0.01	1.54	247.727
0.01	1.56	247.016
0.01	1.58	246.314
0.01	1.6	245.62
0.01	1.62	244.935
0.01	1.64	244.258
0.01	1.66	243.591
0.01	1.68	242.934
0.01	1.7	242.287
0.01	1.72	241.65
0.01	1.74	241.024
0.01	1.76	240.409
0.01	1.78	239.806
0.01	1.8	239.214
0.01	1.82	238.635
0.01	1.84	238.068
0.01	1.86	237.514
0.01	1.88	236.973
0.01	1.9	236.446
0.01	1.92	235.932
0.01	1.94	235.432
0.01	1.96	234.946
0.01	1.98	234.475
0.01	2	234.018
0.01	2.02	233.576
0.01	2.04	233.15
0.01	2.06	232.738
0.01	2.08	232.343
0.01	2.1	231.963
0.01	2.12	231.599
0.01	2.14	231.252
0.01	2.16	230.921
0.01	2.18	230.606
0.01	2.2	230.308
0.01	2.22	230.027
0.01	2.24	229.763
0.01	2.26	229.515
0.01	2.28	229.285
0.01	2.3	229.073
0.01	2.32	228.877
0.01	2.34	228.7
0.01	2.36	228.539
0.01	2.38	228.397
0.01	2.4	228.272
0.01	2.42	228.164
0.01	2.44	228.075
0.01	2.46	228.003
0.01	2.48	227.949
0.01	2.5	227.912
0.01	2.52	227.894
0.01	2.54	227.892
0.01	2.56	227.909
0.01	2.58	227.944
0.01	2.6	227.995
0.01	2.62	228.065
0.01	2.64	228.152
0.01	2.66	228.256
0.01	2.68	228.378
0.01	2.7	228.516
0.01	2.72	228.672
0.01	2.74	228.845
0.01	2.76	229.034
0.01	2.78	229.24
0.01	2.8	229.463
0.01	2.82	229.702
0.01	2.84	229.958
0.01	2.86	230.229
0.01	2.88	230.517
0.01	2.9	230.82
0.01	2.92	231.138
0.01	2.94	231.472
0.01	2.96	231.821
0.01	2.98	232.185
0.01	3	232.564
0.01	3.02	232.957
0.01	3.04	233.364
0.01	3.06	233.785
0.01	3.08	234.22
0.01	3.1	234.669
0.01	3.12	235.131
0.01	3.14	235.606
0.01	3.16	236.093
0.01	3.18	236.594
0.01	3.2	237.106
0.01	3.22	237.63
0.01	3.24	238.166
0.01	3.26	238.714
0.01	3.28	239.272
0.01	3.3	239.841
0.01	3.32	240.421
0.01	3.34	241.011
0.01	3.36	241.612
0.01	3.38	242.221
0.01	3.4	242.84
0.01	3.42	243.469
0.01	3.44	244.106
0.01	3.46	244.751
0.01	3.48	245.405
0.01	3.5	246.066
0.012	1.5	241.291
0.012	1.52	240.434
0.012	1.54	239.586
0.012	1.56	238.746
0.012	1.58	237.916
0.012	1.6	237.096
0.012	1.62	236.286
0.012	1.64	235.487
0.012	1.66	234.699
0.012	1.68	233.923
0.012	1.7	233.158
0.012	1.72	232.406
0.012	1.74	231.667
0.012	1.76	230.941
0.012	1.78	230.228
0.012	1.8	229.53
0.012	1.82	228.846
0.012	1.84	228.177
0.012	1.86	227.523
0.012	1.88	226.884
0.012	1.9	226.261
0.012	1.92	225.654
0.012	1.94	225.064
0.012	1.96	224.491
0.012	1.98	223.934
0.012	2	223.395
0.012	2.02	222.874
0.012	2.04	222.37
0.012	2.06	221.885
0.012	2.08	221.418
0.012	2.1	220.97
0.012	2.12	220.541
0.012	2.14	220.131
0.012	2.16	219.74
0.012	2.18	219.369
0.012	2.2	219.017
0.012	2.22	218.686
0.012	2.24	218.374
0.012	2.26	218.083
0.012	2.28	217.812
0.012	2.3	217.561
0.012	2.32	217.331
0.012	2.34	217.122
0.012	2.36	216.933
0.012	2.38	216.765
0.012	2.4	216.618
0.012	2.42	216.492
0.012	2.44	216.387
0.012	2.46	216.303
0.012	2.48	216.24
0.012	2.5	216.198
0.012	2.52	216.176
0.012	2.54	216.176
0.012	2.56	216.197
0.012	2.58	216.239
0.012	2.6	216.301
0.012	2.62	216.384
0.012	2.64	216.488
0.012	2.66	216.613
0.012	2.68	216.757
0.012	2.7	216.923
0.012	2.72	217.108
0.012	2.74	217.314
0.012	2.76	217.539
0.012	2.78	217.785
0.012	2.8	218.049
0.012	2.82	218.334
0.012	2.84	218.637
0.012	2.86	218.96
0.012	2.88	219.302
0.012	2.9	219.662
0.012	2.92	220.04
0.012	2.94	220.437
0.012	2.96	220.852
0.012	2.98	221.284
0.012	3	221.734
0.012	3.02	222.201
0.012	3.04	222.685
0.012	3.06	223.185
0.012	3.08	223.702
0.012	3.1	224.235
0.012	3.12	224.784
0.012	3.14	225.348
0.012	3.16	225.927
0.012	3.18	226.522
0.012	3.2	227.131
0.012	3.22	227.754
0.012	3.24	228.39
0.012	3.26	229.041
0.012	3.28	229.705
0.012	3.3	230.381
0.012	3.32	231.071
0.012	3.34	231.772
0.012	3.36	232.486
0.012	3.38	233.211
0.012	3.4	233.947
0.012	3.42	234.694
0.012	3.44	235.451
0.012	3.46	236.219
0.012	3.48	236.996
0.012	3.5	237.783
0.014	1.5	233.555
0.014	1.52	232.57
0.014	1.54	231.596
0.014	1.56	230.632
0.014	1.58	229.678
0.014	1.6	228.736
0.014	1.62	227.806
0.014	1.64	226.888
0.014	1.66	225.984
0.014	1.68	225.092
0.014	1.7	224.214
0.014	1.72	223.351
0.014	1.74	222.503
0.014	1.76	221.669
0.014	1.78	220.852
0.014	1.8	220.05
0.014	1.82	219.265
0.014	1.84	218.497
0.014	1.86	217.747
0.014	1.88	217.014
0.014	1.9	216.3
0.014	1.92	215.603
0.014	1.94	214.926
0.014	1.96	214.268
0.014	1.98	213.63
0.014	2	213.012
0.014	2.02	212.414
0.014	2.04	211.836
0.014	2.06	211.28
0.014	2.08	210.745
0.014	2.1	210.231
0.014	2.12	209.738
0.014	2.14	209.268
0.014	2.16	208.82
0.014	2.18	208.395
0.014	2.2	207.992
0.014	2.22	207.612
0.014	2.24	207.254
0.014	2.26	206.921
0.014	2.28	206.61
0.014	2.3	206.323
0.014	2.32	206.06
0.014	2.34	205.82
0.014	2.36	205.604
0.014	2.38	205.412
0.014	2.4	205.244
0.014	2.42	205.1
0.014	2.44	204.981
0.014	2.46	204.885
0.014	2.48	204.814
0.014	2.5	204.766
0.014	2.52	204.743
0.014	2.54	204.744
0.014	2.56	204.769
0.014	2.58	204.818
0.014	2.6	204.891
0.014	2.62	204.988
0.014	2.64	205.109
0.014	2.66	205.254
0.014	2.68	205.422
0.014	2.7	205.613
0.014	2.72	205.828
0.014	2.74	206.066
0.014	2.76	206.326
0.014	2.78	206.61
0.014	2.8	206.916
0.014	2.82	207.245
0.014	2.84	207.596
0.014	2.86	207.968
0.014	2.88	208.363
0.014	2.9	208.779
0.014	2.92	209.216
0.014	2.94	209.675
0.014	2.96	210.153
0.014	2.98	210.653
0.014	3	211.172
0.014	3.02	211.712
0.014	3.04	212.27
0.014	3.06	212.849
0.014	3.08	213.445
0.014	3.1	214.061
0.014	3.12	214.695
0.014	3.14	215.346
0.014	3.16	216.016
0.014	3.18	216.702
0.014	3.2	217.405
0.014	3.22	218.125
0.014	3.24	218.861
0.014	3.26	219.612
0.014	3.28	220.379
0.014	3.3	221.161
0.014	3.32	221.957
0.014	3.34	222.768
0.014	3.36	223.592
0.014	3.38	224.43
0.014	3.4	225.281
0.014	3.42	226.144
0.014	3.44	227.02
0.014	3.46	227.907
0.014	3.48	228.806
0.014	3.5	229.716
0.016	1.5	225.962
0.016	1.52	224.854
0.016	1.54	223.758
0.016	1.56	222.673
0.016	1.58	221.601
0.016	1.6	220.541
0.016	1.62	219.495
0.016	1.64	218.463
0.016	1.66	217.446
0.016	1.68	216.443
0.016	1.7	215.457
0.016	1.72	214.487
0.016	1.74	213.533
0.016	1.76	212.596
0.016	1.78	211.677
0.016	1.8	210.777
0.016	1.82	209.895
0.016	1.84	209.032
0.016	1.86	208.189
0.016	1.88	207.365
0.016	1.9	206.562
0.016	1.92	205.78
0.016	1.94	205.02
0.016	1.96	204.281
0.016	1.98	203.564
0.016	2	202.869
0.016	2.02	202.198
0.016	2.04	201.549
0.016	2.06	200.924
0.016	2.08	200.323
0.016	2.1	199.746
0.016	2.12	199.193
0.016	2.14	198.665
0.016	2.16	198.162
0.016	2.18	197.685
0.016	2.2	197.232
0.016	2.22	196.806
0.016	2.24	196.405
0.016	2.26	196.03
0.016	2.28	195.682
0.016	2.3	195.36
0.016	2.32	195.065
0.016	2.34	194.796
0.016	2.36	194.555
0.016	2.38	194.34
0.016	2.4	194.152
0.016	2.42	193.992
0.016	2.44	193.858
0.016	2.46	193.752
0.016	2.48	193.673
0.016	2.5	193.621
0.016	2.52	193.596
0.016	2.54	193.599
0.016	2.56	193.628
0.016	2.58	193.685
0.016	2.6	193.769
0.016	2.62	193.88
0.016	2.64	194.017
0.016	2.66	194.181
0.016	2.68	194.372
0.016	2.7	194.589
0.016	2.72	194.833
0.016	2.74	195.102
0.016	2.76	195.398
0.016	2.78	195.719
0.016	2.8	196.066
0.016	2.82	196.438
0.016	2.84	196.835
0.016	2.86	197.257
0.016	2.88	197.703
0.016	2.9	198.174
0.016	2.92	198.669
0.016	2.94	199.187
0.016	2.96	199.729
0.016	2.98	200.294
0.016	3	200.881
0.016	3.02	201.491
0.016	3.04	202.123
0.016	3.06	202.777
0.016	3.08	203.453
0.016	3.1	204.149
0.016	3.12	204.866
0.016	3.14	205.603
0.016	3.16	206.36
0.016	3.18	207.137
0.016	3.2	207.932
0.016	3.22	208.746
0.016	3.24	209.579
0.016	3.26	210.429
0.016	3.28	211.297
0.016	3.3	212.182
0.016	3.32	213.083
0.016	3.34	214.001
0.016	3.36	214.934
0.016	3.38	215.882
0.016	3.4	216.845
0.016	3.42	217.822
0.016	3.44	218.814
0.016	3.46	219.818
0.016	3.48	220.836
0.016	3.5	221.866
0.018	1.5	218.512
0.018	1.52	217.286
0.018	1.54	216.072
0.018	1.56	214.871
0.018	1.58	213.684
0.018	1.6	212.512
0.018	1.62	211.354
0.018	1.64	210.212
0.018	1.66	209.087
0.018	1.68	207.978
0.018	1.7	206.886
0.018	1.72	205.813
0.018	1.74	204.758
0.018	1.76	203.723
0.018	1.78	202.707
0.018	1.8	201.711
0.018	1.82	200.735
0.018	1.84	199.781
0.018	1.86	198.849
0.018	1.88	197.939
0.018	1.9	197.051
0.018	1.92	196.187
0.018	1.94	195.346
0.018	1.96	194.529
0.018	1.98	193.737
0.018	2	192.969
0.018	2.02	192.227
0.018	2.04	191.51
0.018	2.06	190.819
0.018	2.08	190.155
0.018	2.1	189.518
0.018	2.12	188.907
0.018	2.14	188.324
0.018	2.16	187.768
0.018	2.18	187.24
0.018	2.2	186.741
0.018	2.22	186.27
0.018	2.24	185.828
0.018	2.26	185.414
0.018	2.28	185.03
0.018	2.3	184.675
0.018	2.32	184.349
0.018	2.34	184.053
0.018	2.36	183.787
0.018	2.38	183.551
0.018	2.4	183.344
0.018	2.42	183.168
0.018	2.44	183.021
0.018	2.46	182.905
0.018	2.48	182.819
0.018	2.5	182.763
0.018	2.52	182.737
0.018	2.54	182.742
0.018	2.56	182.776
0.018	2.58	182.841
0.018	2.6	182.935
0.018	2.62	183.06
0.018	2.64	183.214
0.018	2.66	183.397
0.018	2.68	183.611
0.018	2.7	183.853
0.018	2.72	184.125
0.018	2.74	184.426
0.018	2.76	184.755
0.018	2.78	185.113
0.018	2.8	185.5
0.018	2.82	185.914
0.018	2.84	186.357
0.018	2.86	186.827
0.018	2.88	187.324
0.018	2.9	187.848
0.018	2.92	188.399
0.018	2.94	188.976
0.018	2.96	189.58
0.018	2.98	190.209
0.018	3	190.863
0.018	3.02	191.542
0.018	3.04	192.246
0.018	3.06	192.974
0.018	3.08	193.726
0.018	3.1	194.501
0.018	3.12	195.299
0.018	3.14	196.12
0.018	3.16	196.963
0.018	3.18	197.827
0.018	3.2	198.713
0.018	3.22	199.62
0.018	3.24	200.547
0.018	3.26	201.494
0.018	3.28	202.461
0.018	3.3	203.446
0.018	3.32	204.45
0.018	3.34	205.472
0.018	3.36	206.512
0.018	3.38	207.568
0.018	3.4	208.641
0.018	3.42	209.73
0.018	3.44	210.835
0.018	3.46	211.954
0.018	3.48	213.089
0.018	3.5	214.237
0.02	1.5	211.208
0.02	1.52	209.867
0.02	1.54	208.54
0.02	1.56	207.227
0.02	1.58	205.93
0.02	1.6	204.649
0.02	1.62	203.384
0.02	1.64	202.137
0.02	1.66	200.907
0.02	1.68	199.696
0.02	1.7	198.504
0.02	1.72	197.332
0.02	1.74	196.18
0.02	1.76	195.05
0.02	1.78	193.94
0.02	1.8	192.853
0.02	1.82	191.788
0.02	1.84	190.747
0.02	1.86	189.729
0.02	1.88	188.736
0.02	1.9	187.767
0.02	1.92	186.824
0.02	1.94	185.906
0.02	1.96	185.015
0.02	1.98	184.15
0.02	2	183.313
0.02	2.02	182.503
0.02	2.04	181.721
0.02	2.06	180.968
0.02	2.08	180.243
0.02	2.1	179.548
0.02	2.12	178.882
0.02	2.14	178.246
0.02	2.16	177.64
0.02	2.18	177.065
0.02	2.2	176.52
0.02	2.22	176.007
0.02	2.24	175.524
0.02	2.26	175.074
0.02	2.28	174.655
0.02	2.3	174.269
0.02	2.32	173.914
0.02	2.34	173.592
0.02	2.36	173.303
0.02	2.38	173.046
0.02	2.4	172.822
0.02	2.42	172.63
0.02	2.44	172.472
0.02	2.46	172.347
0.02	2.48	172.254
0.02	2.5	172.195
0.02	2.52	172.169
0.02	2.54	172.175
0.02	2.56	172.215
0.02	2.58	172.287
0.02	2.6	172.393
0.02	2.62	172.531
0.02	2.64	172.701
0.02	2.66	172.905
0.02	2.68	173.14
0.02	2.7	173.408
0.02	2.72	173.707
0.02	2.74	174.039
0.02	2.76	174.402
0.02	2.78	174.796
0.02	2.8	175.221
0.02	2.82	175.677
0.02	2.84	176.164
0.02	2.86	176.681
0.02	2.88	177.228
0.02	2.9	177.805
0.02	2.92	178.41
0.02	2.94	179.045
0.02	2.96	179.708
0.02	2.98	180.4
0.02	3	181.119
0.02	3.02	181.866
0.02	3.04	182.64
0.02	3.06	183.44
0.02	3.08	184.267
0.02	3.1	185.119
0.02	3.12	185.997
0.02	3.14	186.899
0.02	3.16	187.826
0.02	3.18	188.777
0.02	3.2	189.751
0.02	3.22	190.748
0.02	3.24	191.767
0.02	3.26	192.809
0.02	3.28	193.872
0.02	3.3	194.956
0.02	3.32	196.06
0.02	3.34	197.184
0.02	3.36	198.328
0.02	3.38	199.49
0.02	3.4	200.671
0.02	3.42	201.869
0.02	3.44	203.085
0.02	3.46	204.317
0.02	3.48	205.565
0.02	3.5	206.829
0.022	1.5	204.048
0.022	1.52	202.597
0.022	1.54	201.162
0.022	1.56	199.742
0.022	1.58	198.339
0.022	1.6	196.954
0.022	1.62	195.586
0.022	1.64	194.238
0.022	1.66	192.909
0.022	1.68	191.6
0.022	1.7	190.312
0.022	1.72	189.045
0.022	1.74	187.8
0.022	1.76	186.578
0.022	1.78	185.38
0.022	1.8	184.205
0.022	1.82	183.055
0.022	1.84	181.93
0.022	1.86	180.831
0.022	1.88	179.758
0.022	1.9	178.712
0.022	1.92	177.694
0.022	1.94	176.703
0.022	1.96	175.74
0.022	1.98	174.807
0.022	2	173.902
0.022	2.02	173.028
0.022	2.04	172.184
0.022	2.06	171.371
0.022	2.08	170.588
0.022	2.1	169.838
0.022	2.12	169.119
0.022	2.14	168.433
0.022	2.16	167.779
0.022	2.18	167.158
0.022	2.2	166.571
0.022	2.22	166.017
0.022	2.24	165.497
0.022	2.26	165.012
0.022	2.28	164.56
0.022	2.3	164.144
0.022	2.32	163.762
0.022	2.34	163.415
0.022	2.36	163.104
0.022	2.38	162.828
0.022	2.4	162.587
0.022	2.42	162.382
0.022	2.44	162.213
0.022	2.46	162.079
0.022	2.48	161.981
0.022	2.5	161.919
0.022	2.52	161.892
0.022	2.54	161.902
0.022	2.56	161.947
0.022	2.58	162.027
0.022	2.6	162.144
0.022	2.62	162.295
0.022	2.64	162.482
0.022	2.66	162.705
0.022	2.68	162.962
0.022	2.7	163.254
0.022	2.72	163.582
0.022	2.74	163.943
0.022	2.76	164.339
0.022	2.78	164.768
0.022	2.8	165.232
0.022	2.82	165.729
0.022	2.84	166.259
0.022	2.86	166.822
0.022	2.88	167.417
0.022	2.9	168.045
0.022	2.92	168.704
0.022	2.94	169.395
0.022	2.96	170.117
0.022	2.98	170.87
0.022	3	171.653
0.022	3.02	172.465
0.022	3.04	173.307
0.022	3.06	174.178
0.022	3.08	175.078
0.022	3.1	176.005
0.022	3.12	176.96
0.022	3.14	177.943
0.022	3.16	178.951
0.022	3.18	179.986
0.022	3.2	181.046
0.022	3.22	182.132
0.022	3.24	183.242
0.022	3.26	184.375
0.022	3.28	185.533
0.022	3.3	186.713
0.022	3.32	187.915
0.022	3.34	189.139
0.022	3.36	190.384
0.022	3.38	191.65
0.022	3.4	192.936
0.022	3.42	194.241
0.022	3.44	195.565
0.022	3.46	196.907
0.022	3.48	198.267
0.022	3.5	199.645
0.024	1.5	197.035
0.024	1.52	195.479
0.024	1.54	193.939
0.024	1.56	192.417
0.024	1.58	190.913
0.024	1.6	189.427
0.024	1.62	187.962
0.024	1.64	186.516
0.024	1.66	185.092
0.024	1.68	183.689
0.024	1.7	182.309
0.024	1.72	180.952
0.024	1.74	179.619
0.024	1.76	178.31
0.024	1.78	177.027
0.024	1.8	175.769
0.024	1.82	174.538
0.024	1.84	173.333
0.024	1.86	172.156
0.024	1.88	171.007
0.024	1.9	169.887
0.024	1.92	168.797
0.024	1.94	167.736
0.024	1.96	166.706
0.024	1.98	165.707
0.024	2	164.739
0.024	2.02	163.803
0.024	2.04	162.9
0.024	2.06	162.03
0.024	2.08	161.193
0.024	2.1	160.39
0.024	2.12	159.621
0.024	2.14	158.886
0.024	2.16	158.187
0.024	2.18	157.524
0.024	2.2	156.896
0.024	2.22	156.304
0.024	2.24	155.748
0.024	2.26	155.229
0.024	2.28	154.747
0.024	2.3	154.302
0.024	2.32	153.895
0.024	2.34	153.525
0.024	2.36	153.193
0.024	2.38	152.899
0.024	2.4	152.643
0.024	2.42	152.425
0.024	2.44	152.245
0.024	2.46	152.104
0.024	2.48	152.001
0.024	2.5	151.936
0.024	2.52	151.91
0.024	2.54	151.923
0.024	2.56	151.974
0.024	2.58	152.063
0.024	2.6	152.19
0.024	2.62	152.355
0.024	2.64	152.559
0.024	2.66	152.8
0.024	2.68	153.079
0.024	2.7	153.396
0.024	2.72	153.75
0.024	2.74	154.141
0.024	2.76	154.569
0.024	2.78	155.033
0.024	2.8	155.534
0.024	2.82	156.071
0.024	2.84	156.643
0.024	2.86	157.251
0.024	2.88	157.894
0.024	2.9	158.571
0.024	2.92	159.283
0.024	2.94	160.029
0.024	2.96	160.808
0.024	2.98	161.62
0.024	3	162.465
0.024	3.02	163.342
0.024	3.04	164.251
0.024	3.06	165.19
0.024	3.08	166.161
0.024	3.1	167.162
0.024	3.12	168.193
0.024	3.14	169.253
0.024	3.16	170.341
0.024	3.18	171.458
0.024	3.2	172.602
0.024	3.22	173.774
0.024	3.24	174.972
0.024	3.26	176.196
0.024	3.28	177.445
0.024	3.3	178.719
0.024	3.32	180.017
0.024	3.34	181.338
0.024	3.36	182.683
0.024	3.38	184.05
0.024	3.4	185.438
0.024	3.42	186.848
0.024	3.44	188.278
0.024	3.46	189.728
0.024	3.48	191.198
0.024	3.5	192.685
0.026	1.5	190.168
0.026	1.52	188.511
0.026	1.54	186.872
0.026	1.56	185.252
0.026	1.58	183.651
0.026	1.6	182.07
0.026	1.62	180.511
0.026	1.64	178.973
0.026	1.66	177.458
0.026	1.68	175.966
0.026	1.7	174.499
0.026	1.72	173.056
0.026	1.74	171.638
0.026	1.76	170.247
0.026	1.78	168.882
0.026	1.8	167.545
0.026	1.82	166.236
0.026	1.84	164.956
0.026	1.86	163.705
0.026	1.88	162.484
0.026	1.9	161.294
0.026	1.92	160.135
0.026	1.94	159.009
0.026	1.96	157.914
0.026	1.98	156.852
0.026	2	155.824
0.026	2.02	154.83
0.026	2.04	153.871
0.026	2.06	152.947
0.026	2.08	152.058
0.026	2.1	151.205
0.026	2.12	150.389
0.026	2.14	149.609
0.026	2.16	148.867
0.026	2.18	148.163
0.026	2.2	147.496
0.026	2.22	146.868
0.026	2.24	146.279
0.026	2.26	145.728
0.026	2.28	145.217
0.026	2.3	144.746
0.026	2.32	144.314
0.026	2.34	143.923
0.026	2.36	143.571
0.026	2.38	143.26
0.026	2.4	142.99
0.026	2.42	142.76
0.026	2.44	142.571
0.026	2.46	142.423
0.026	2.48	142.316
0.026	2.5	142.25
0.026	2.52	142.225
0.026	2.54	142.241
0.026	2.56	142.298
0.026	2.58	142.396
0.026	2.6	142.534
0.026	2.62	142.713
0.026	2.64	142.933
0.026	2.66	143.193
0.026	2.68	143.493
0.026	2.7	143.834
0.026	2.72	144.214
0.026	2.74	144.634
0.026	2.76	145.094
0.026	2.78	145.592
0.026	2.8	146.129
0.026	2.82	146.705
0.026	2.84	147.319
0.026	2.86	147.971
0.026	2.88	148.66
0.026	2.9	149.386
0.026	2.92	150.149
0.026	2.94	150.948
0.026	2.96	151.783
0.026	2.98	152.653
0.026	3	153.559
0.026	3.02	154.498
0.026	3.04	155.472
0.026	3.06	156.479
0.026	3.08	157.519
0.026	3.1	158.591
0.026	3.12	159.696
0.026	3.14	160.831
0.026	3.16	161.998
0.026	3.18	163.195
0.026	3.2	164.421
0.026	3.22	165.676
0.026	3.24	166.96
0.026	3.26	168.272
0.026	3.28	169.611
0.026	3.3	170.976
0.026	3.32	172.368
0.026	3.34	173.785
0.026	3.36	175.226
0.026	3.38	176.692
0.026	3.4	178.181
0.026	3.42	179.692
0.026	3.44	181.226
0.026	3.46	182.781
0.026	3.48	184.357
0.026	3.5	185.953
0.028	1.5	183.449
0.028	1.52	181.696
0.028	1.54	179.962
0.028	1.56	178.248
0.028	1.58	176.555
0.028	1.6	174.884
0.028	1.62	173.235
0.028	1.64	171.61
0.028	1.66	170.008
0.028	1.68	168.432
0.028	1.7	166.881
0.028	1.72	165.356
0.028	1.74	163.859
0.028	1.76	162.389
0.028	1.78	160.947
0.028	1.8	159.535
0.028	1.82	158.153
0.028	1.84	156.801
0.028	1.86	155.48
0.028	1.88	154.191
0.028	1.9	152.934
0.028	1.92	151.711
0.028	1.94	150.521
0.028	1.96	149.366
0.028	1.98	148.245
0.028	2	147.16
0.028	2.02	146.111
0.028	2.04	145.099
0.028	2.06	144.123
0.028	2.08	143.186
0.028	2.1	142.286
0.028	2.12	141.425
0.028	2.14	140.602
0.028	2.16	139.82
0.028	2.18	139.077
0.028	2.2	138.374
0.028	2.22	137.712
0.028	2.24	137.091
0.028	2.26	136.511
0.028	2.28	135.973
0.028	2.3	135.476
0.028	2.32	135.022
0.028	2.34	134.61
0.028	2.36	134.241
0.028	2.38	133.915
0.028	2.4	133.631
0.028	2.42	133.391
0.028	2.44	133.194
0.028	2.46	133.04
0.028	2.48	132.93
0.028	2.5	132.862
0.028	2.52	132.839
0.028	2.54	132.859
0.028	2.56	132.922
0.028	2.58	133.028
0.028	2.6	133.178
0.028	2.62	133.371
0.028	2.64	133.607
0.028	2.66	133.886
0.028	2.68	134.207
0.028	2.7	134.571
0.028	2.72	134.978
0.028	2.74	135.426
0.028	2.76	135.916
0.028	2.78	136.448
0.028	2.8	137.021
0.028	2.82	137.635
0.028	2.84	138.289
0.028	2.86	138.983
0.028	2.88	139.718
0.028	2.9	140.491
0.028	2.92	141.304
0.028	2.94	142.155
0.028	2.96	143.045
0.028	2.98	143.972
0.028	3	144.936
0.028	3.02	145.936
0.028	3.04	146.973
0.028	3.06	148.046
0.028	3.08	149.153
0.028	3.1	150.295
0.028	3.12	151.472
0.028	3.14	152.681
0.028	3.16	153.923
0.028	3.18	155.198
0.028	3.2	156.504
0.028	3.22	157.841
0.028	3.24	159.209
0.028	3.26	160.606
0.028	3.28	162.032
0.028	3.3	163.487
0.028	3.32	164.969
0.028	3.34	166.479
0.028	3.36	168.015
0.028	3.38	169.577
0.028	3.4	171.164
0.028	3.42	172.775
0.028	3.44	174.41
0.028	3.46	176.068
0.028	3.48	177.749
0.028	3.5	179.45
0.03	1.5	176.879
0.03	1.52	175.034
0.03	1.54	173.209
0.03	1.56	171.407
0.03	1.58	169.626
0.03	1.6	167.869
0.03	1.62	166.135
0.03	1.64	164.427
0.03	1.66	162.744
0.03	1.68	161.087
0.03	1.7	159.457
0.03	1.72	157.855
0.03	1.74	156.282
0.03	1.76	154.737
0.03	1.78	153.223
0.03	1.8	151.74
0.03	1.82	150.288
0.03	1.84	148.869
0.03	1.86	147.482
0.03	1.88	146.128
0.03	1.9	144.809
0.03	1.92	143.525
0.03	1.94	142.276
0.03	1.96	141.063
0.03	1.98	139.887
0.03	2	138.748
0.03	2.02	137.647
0.03	2.04	136.585
0.03	2.06	135.562
0.03	2.08	134.578
0.03	2.1	133.634
0.03	2.12	132.73
0.03	2.14	131.868
0.03	2.16	131.047
0.03	2.18	130.268
0.03	2.2	129.532
0.03	2.22	128.838
0.03	2.24	128.187
0.03	2.26	127.58
0.03	2.28	127.016
0.03	2.3	126.496
0.03	2.32	126.021
0.03	2.34	125.591
0.03	2.36	125.205
0.03	2.38	124.865
0.03	2.4	124.569
0.03	2.42	124.319
0.03	2.44	124.115
0.03	2.46	123.956
0.03	2.48	123.843
0.03	2.5	123.775
0.03	2.52	123.753
0.03	2.54	123.778
0.03	2.56	123.847
0.03	2.58	123.963
0.03	2.6	124.124
0.03	2.62	124.331
0.03	2.64	124.583
0.03	2.66	124.88
0.03	2.68	125.223
0.03	2.7	125.61
0.03	2.72	126.042
0.03	2.74	126.518
0.03	2.76	127.039
0.03	2.78	127.603
0.03	2.8	128.211
0.03	2.82	128.861
0.03	2.84	129.555
0.03	2.86	130.292
0.03	2.88	131.07
0.03	2.9	131.89
0.03	2.92	132.751
0.03	2.94	133.653
0.03	2.96	134.595
0.03	2.98	135.577
0.03	3	136.598
0.03	3.02	137.659
0.03	3.04	138.757
0.03	3.06	139.893
0.03	3.08	141.066
0.03	3.1	142.276
0.03	3.12	143.522
0.03	3.14	144.803
0.03	3.16	146.12
0.03	3.18	147.47
0.03	3.2	148.854
0.03	3.22	150.27
0.03	3.24	151.719
0.03	3.26	153.2
0.03	3.28	154.711
0.03	3.3	156.253
0.03	3.32	157.824
0.03	3.34	159.425
0.03	3.36	161.053
0.03	3.38	162.708
0.03	3.4	164.391
0.03	3.42	166.099
0.03	3.44	167.833
0.03	3.46	169.591
0.03	3.48	171.373
0.03	3.5	173.178
0.032	1.5	170.457
0.032	1.52	168.526
0.032	1.54	166.616
0.032	1.56	164.728
0.032	1.58	162.865
0.032	1.6	161.026
0.032	1.62	159.213
0.032	1.64	157.425
0.032	1.66	155.665
0.032	1.68	153.932
0.032	1.7	152.228
0.032	1.72	150.553
0.032	1.74	148.908
0.032	1.76	147.294
0.032	1.78	145.712
0.032	1.8	144.162
0.032	1.82	142.644
0.032	1.84	141.161
0.032	1.86	139.712
0.032	1.88	138.298
0.032	1.9	136.92
0.032	1.92	135.579
0.032	1.94	134.274
0.032	1.96	133.007
0.032	1.98	131.779
0.032	2	130.59
0.032	2.02	129.441
0.032	2.04	128.331
0.032	2.06	127.263
0.032	2.08	126.236
0.032	2.1	125.25
0.032	2.12	124.308
0.032	2.14	123.408
0.032	2.16	122.551
0.032	2.18	121.739
0.032	2.2	120.971
0.032	2.22	120.247
0.032	2.24	119.569
0.032	2.26	118.936
0.032	2.28	118.349
0.032	2.3	117.808
0.032	2.32	117.313
0.032	2.34	116.866
0.032	2.36	116.465
0.032	2.38	116.111
0.032	2.4	115.805
0.032	2.42	115.547
0.032	2.44	115.336
0.032	2.46	115.173
0.032	2.48	115.058
0.032	2.5	114.991
0.032	2.52	114.971
0.032	2.54	115
0.032	2.56	115.077
0.032	2.58	115.202
0.032	2.6	115.375
0.032	2.62	115.595
0.032	2.64	115.863
0.032	2.66	116.179
0.032	2.68	116.542
0.032	2.7	116.952
0.032	2.72	117.409
0.032	2.74	117.913
0.032	2.76	118.463
0.032	2.78	119.059
0.032	2.8	119.701
0.032	2.82	120.388
0.032	2.84	121.12
0.032	2.86	121.897
0.032	2.88	122.718
0.032	2.9	123.583
0.032	2.92	124.492
0.032	2.94	125.443
0.032	2.96	126.437
0.032	2.98	127.472
0.032	3	128.549
0.032	3.02	129.667
0.032	3.04	130.825
0.032	3.06	132.023
0.032	3.08	133.261
0.032	3.1	134.536
0.032	3.12	135.85
0.032	3.14	137.201
0.032	3.16	138.589
0.032	3.18	140.013
0.032	3.2	141.472
0.032	3.22	142.966
0.032	3.24	144.495
0.032	3.26	146.056
0.032	3.28	147.651
0.032	3.3	149.277
0.032	3.32	150.934
0.032	3.34	152.623
0.032	3.36	154.341
0.032	3.38	156.088
0.032	3.4	157.863
0.032	3.42	159.666
0.032	3.44	161.496
0.032	3.46	163.352
0.032	3.48	165.233
0.032	3.5	167.139
0.034	1.5	164.186
0.034	1.52	162.172
0.034	1.54	160.181
0.034	1.56	158.214
0.034	1.58	156.273
0.034	1.6	154.357
0.034	1.62	152.468
0.034	1.64	150.606
0.034	1.66	148.773
0.034	1.68	146.969
0.034	1.7	145.195
0.034	1.72	143.452
0.034	1.74	141.74
0.034	1.76	140.06
0.034	1.78	138.414
0.034	1.8	136.801
0.034	1.82	135.223
0.034	1.84	133.68
0.034	1.86	132.172
0.034	1.88	130.702
0.034	1.9	129.269
0.034	1.92	127.874
0.034	1.94	126.517
0.034	1.96	125.2
0.034	1.98	123.923
0.034	2	122.687
0.034	2.02	121.492
0.034	2.04	120.339
0.034	2.06	119.229
0.034	2.08	118.162
0.034	2.1	117.138
0.034	2.12	116.159
0.034	2.14	115.224
0.034	2.16	114.334
0.034	2.18	113.491
0.034	2.2	112.693
0.034	2.22	111.942
0.034	2.24	111.238
0.034	2.26	110.582
0.034	2.28	109.973
0.034	2.3	109.412
0.034	2.32	108.9
0.034	2.34	108.437
0.034	2.36	108.022
0.034	2.38	107.657
0.034	2.4	107.342
0.034	2.42	107.076
0.034	2.44	106.86
0.034	2.46	106.693
0.034	2.48	106.577
0.034	2.5	106.511
0.034	2.52	106.495
0.034	2.54	106.529
0.034	2.56	106.613
0.034	2.58	106.748
0.034	2.6	106.932
0.034	2.62	107.166
0.034	2.64	107.451
0.034	2.66	107.785
0.034	2.68	108.168
0.034	2.7	108.6
0.034	2.72	109.082
0.034	2.74	109.612
0.034	2.76	110.191
0.034	2.78	110.819
0.034	2.8	111.494
0.034	2.82	112.216
0.034	2.84	112.986
0.034	2.86	113.803
0.034	2.88	114.665
0.034	2.9	115.574
0.034	2.92	116.528
0.034	2.94	117.528
0.034	2.96	118.571
0.034	2.98	119.659
0.034	3	120.79
0.034	3.02	121.964
0.034	3.04	123.18
0.034	3.06	124.438
0.034	3.08	125.738
0.034	3.1	127.077
0.034	3.12	128.457
0.034	3.14	129.876
0.034	3.16	131.333
0.034	3.18	132.829
0.034	3.2	134.362
0.034	3.22	135.931
0.034	3.24	137.536
0.034	3.26	139.177
0.034	3.28	140.851
0.034	3.3	142.56
0.034	3.32	144.302
0.034	3.34	146.075
0.034	3.36	147.881
0.034	3.38	149.717
0.034	3.4	151.583
0.034	3.42	153.478
0.034	3.44	155.401
0.034	3.46	157.352
0.034	3.48	159.33
0.034	3.5	161.334
0.036	1.5	158.066
0.036	1.52	155.974
0.036	1.54	153.907
0.036	1.56	151.865
0.036	1.58	149.85
0.036	1.6	147.862
0.036	1.62	145.902
0.036	1.64	143.971
0.036	1.66	142.07
0.036	1.68	140.199
0.036	1.7	138.36
0.036	1.72	136.553
0.036	1.74	134.778
0.036	1.76	133.037
0.036	1.78	131.331
0.036	1.8	129.659
0.036	1.82	128.024
0.036	1.84	126.425
0.036	1.86	124.864
0.036	1.88	123.341
0.036	1.9	121.857
0.036	1.92	120.412
0.036	1.94	119.007
0.036	1.96	117.644
0.036	1.98	116.321
0.036	2	115.041
0.036	2.02	113.805
0.036	2.04	112.611
0.036	2.06	111.462
0.036	2.08	110.357
0.036	2.1	109.298
0.036	2.12	108.285
0.036	2.14	107.318
0.036	2.16	106.398
0.036	2.18	105.525
0.036	2.2	104.701
0.036	2.22	103.925
0.036	2.24	103.197
0.036	2.26	102.519
0.036	2.28	101.891
0.036	2.3	101.312
0.036	2.32	100.784
0.036	2.34	100.307
0.036	2.36	99.8802
0.036	2.38	99.5048
0.036	2.4	99.1809
0.036	2.42	98.9086
0.036	2.44	98.688
0.036	2.46	98.5194
0.036	2.48	98.4027
0.036	2.5	98.3382
0.036	2.52	98.326
0.036	2.54	98.3658
0.036	2.56	98.4578
0.036	2.58	98.602
0.036	2.6	98.7982
0.036	2.62	99.0466
0.036	2.64	99.3466
0.036	2.66	99.6986
0.036	2.68	100.102
0.036	2.7	100.557
0.036	2.72	101.063
0.036	2.74	101.619
0.036	2.76	102.227
0.036	2.78	102.884
0.036	2.8	103.592
0.036	2.82	104.349
0.036	2.84	105.155
0.036	2.86	106.01
0.036	2.88	106.913
0.036	2.9	107.865
0.036	2.92	108.864
0.036	2.94	109.91
0.036	2.96	111.002
0.036	2.98	112.14
0.036	3	113.324
0.036	3.02	114.552
0.036	3.04	115.825
0.036	3.06	117.141
0.036	3.08	118.5
0.036	3.1	119.902
0.036	3.12	121.346
0.036	3.14	122.83
0.036	3.16	124.355
0.036	3.18	125.92
0.036	3.2	127.524
0.036	3.22	129.167
0.036	3.24	130.847
0.036	3.26	132.563
0.036	3.28	134.316
0.036	3.3	136.105
0.036	3.32	137.928
0.036	3.34	139.785
0.036	3.36	141.675
0.036	3.38	143.598
0.036	3.4	145.551
0.036	3.42	147.536
0.036	3.44	149.551
0.036	3.46	151.594
0.036	3.48	153.666
0.036	3.5	155.766
0.038	1.5	152.097
0.038	1.52	149.932
0.038	1.54	147.794
0.038	1.56	145.682
0.038	1.58	143.598
0.038	1.6	141.543
0.038	1.62	139.517
0.038	1.64	137.521
0.038	1.66	135.556
0.038	1.68	133.623
0.038	1.7	131.723
0.038	1.72	129.856
0.038	1.74	128.024
0.038	1.76	126.226
0.038	1.78	124.464
0.038	1.8	122.738
0.038	1.82	121.05
0.038	1.84	119.4
0.038	1.86	117.789
0.038	1.88	116.217
0.038	1.9	114.685
0.038	1.92	113.194
0.038	1.94	111.745
0.038	1.96	110.338
0.038	1.98	108.975
0.038	2	107.655
0.038	2.02	106.379
0.038	2.04	105.148
0.038	2.06	103.963
0.038	2.08	102.825
0.038	2.1	101.733
0.038	2.12	100.688
0.038	2.14	99.6917
0.038	2.16	98.7438
0.038	2.18	97.8451
0.038	2.2	96.9959
0.038	2.22	96.1967
0.038	2.24	95.4482
0.038	2.26	94.7505
0.038	2.28	94.1043
0.038	2.3	93.5098
0.038	2.32	92.9674
0.038	2.34	92.4774
0.038	2.36	92.0402
0.038	2.38	91.6559
0.038	2.4	91.3249
0.038	2.42	91.0474
0.038	2.44	90.8235
0.038	2.46	90.6534
0.038	2.48	90.5372
0.038	2.5	90.4751
0.038	2.52	90.4671
0.038	2.54	90.5131
0.038	2.56	90.6132
0.038	2.58	90.7675
0.038	2.6	90.9757
0.038	2.62	91.2379
0.038	2.64	91.554
0.038	2.66	91.9238
0.038	2.68	92.347
0.038	2.7	92.8235
0.038	2.72	93.3532
0.038	2.74	93.9357
0.038	2.76	94.5707
0.038	2.78	95.2579
0.038	2.8	95.9971
0.038	2.82	96.7878
0.038	2.84	97.6295
0.038	2.86	98.5221
0.038	2.88	99.465
0.038	2.9	100.458
0.038	2.92	101.5
0.038	2.94	102.591
0.038	2.96	103.73
0.038	2.98	104.917
0.038	3	106.152
0.038	3.02	107.433
0.038	3.04	108.76
0.038	3.06	110.133
0.038	3.08	111.551
0.038	3.1	113.013
0.038	3.12	114.518
0.038	3.14	116.067
0.038	3.16	117.657
0.038	3.18	119.289
0.038	3.2	120.962
0.038	3.22	122.675
0.038	3.24	124.428
0.038	3.26	126.219
0.038	3.28	128.048
0.038	3.3	129.914
0.038	3.32	131.816
0.038	3.34	133.753
0.038	3.36	135.726
0.038	3.38	137.732
0.038	3.4	139.772
0.038	3.42	141.843
0.038	3.44	143.947
0.038	3.46	146.08
0.038	3.48	148.244
0.038	3.5	150.436
0.04	1.5	146.28
0.04	1.52	144.048
0.04	1.54	141.843
0.04	1.56	139.666
0.04	1.58	137.518
0.04	1.6	135.4
0.04	1.62	133.312
0.04	1.64	131.256
0.04	1.66	129.233
0.04	1.68	127.243
0.04	1.7	125.286
0.04	1.72	123.364
0.04	1.74	121.478
0.04	1.76	119.628
0.04	1.78	117.815
0.04	1.8	116.039
0.04	1.82	114.303
0.04	1.84	112.605
0.04	1.86	110.948
0.04	1.88	109.331
0.04	1.9	107.756
0.04	1.92	106.223
0.04	1.94	104.733
0.04	1.96	103.287
0.04	1.98	101.885
0.04	2	100.528
0.04	2.02	99.2171
0.04	2.04	97.9524
0.04	2.06	96.7348
0.04	2.08	95.5649
0.04	2.1	94.4433
0.04	2.12	93.3706
0.04	2.14	92.3474
0.04	2.16	91.3743
0.04	2.18	90.4517
0.04	2.2	89.5803
0.04	2.22	88.7605
0.04	2.24	87.9928
0.04	2.26	87.2777
0.04	2.28	86.6156
0.04	2.3	86.0068
0.04	2.32	85.4519
0.04	2.34	84.951
0.04	2.36	84.5045
0.04	2.38	84.1127
0.04	2.4	83.7759
0.04	2.42	83.4944
0.04	2.44	83.2682
0.04	2.46	83.0976
0.04	2.48	82.9826
0.04	2.5	82.9236
0.04	2.52	82.9203
0.04	2.54	82.9731
0.04	2.56	83.0818
0.04	2.58	83.2463
0.04	2.6	83.4668
0.04	2.62	83.743
0.04	2.64	84.0749
0.04	2.66	84.4625
0.04	2.68	84.9054
0.04	2.7	85.4034
0.04	2.72	85.9563
0.04	2.74	86.564
0.04	2.76	87.2261
0.04	2.78	87.9423
0.04	2.8	88.7123
0.04	2.82	89.5357
0.04	2.84	90.412
0.04	2.86	91.3409
0.04	2.88	92.3221
0.04	2.9	93.355
0.04	2.92	94.4391
0.04	2.94	95.5739
0.04	2.96	96.7588
0.04	2.98	97.9934
0.04	3	99.2772
0.04	3.02	100.609
0.04	3.04	101.99
0.04	3.06	103.417
0.04	3.08	104.891
0.04	3.1	106.411
0.04	3.12	107.977
0.04	3.14	109.587
0.04	3.16	111.241
0.04	3.18	112.938
0.04	3.2	114.678
0.04	3.22	116.459
0.04	3.24	118.282
0.04	3.26	120.145
0.04	3.28	122.047
0.04	3.3	123.988
0.04	3.32	125.967
0.04	3.34	127.983
0.04	3.36	130.035
0.04	3.38	132.123
0.04	3.4	134.245
0.04	3.42	136.402
0.04	3.44	138.591
0.04	3.46	140.812
0.04	3.48	143.064
0.04	3.5	145.347
0.042	1.5	140.617
0.042	1.52	138.321
0.042	1.54	136.055
0.042	1.56	133.817
0.042	1.58	131.61
0.042	1.6	129.434
0.042	1.62	127.29
0.042	1.64	125.179
0.042	1.66	123.101
0.042	1.68	121.058
0.042	1.7	119.05
0.042	1.72	117.078
0.042	1.74	115.142
0.042	1.76	113.244
0.042	1.78	111.384
0.042	1.8	109.564
0.042	1.82	107.782
0.042	1.84	106.042
0.042	1.86	104.343
0.042	1.88	102.685
0.042	1.9	101.071
0.042	1.92	99.4994
0.042	1.94	97.9725
0.042	1.96	96.4905
0.042	1.98	95.054
0.042	2	93.664
0.042	2.02	92.321
0.042	2.04	91.0255
0.042	2.06	89.7785
0.042	2.08	88.5805
0.042	2.1	87.4322
0.042	2.12	86.334
0.042	2.14	85.2868
0.042	2.16	84.291
0.042	2.18	83.3472
0.042	2.2	82.456
0.042	2.22	81.6179
0.042	2.24	80.8333
0.042	2.26	80.1028
0.042	2.28	79.4267
0.042	2.3	78.8056
0.042	2.32	78.2397
0.042	2.34	77.7296
0.042	2.36	77.2755
0.042	2.38	76.8775
0.042	2.4	76.5363
0.042	2.42	76.2518
0.042	2.44	76.0244
0.042	2.46	75.8542
0.042	2.48	75.7413
0.042	2.5	75.686
0.042	2.52	75.6883
0.042	2.54	75.7481
0.042	2.56	75.8657
0.042	2.58	76.0409
0.042	2.6	76.2737
0.042	2.62	76.5641
0.042	2.64	76.9118
0.042	2.66	77.317
0.042	2.68	77.7793
0.042	2.7	78.2984
0.042	2.72	78.8743
0.042	2.74	79.5067
0.042	2.76	80.1953
0.042	2.78	80.9397
0.042	2.8	81.7397
0.042	2.82	82.5948
0.042	2.84	83.5047
0.042	2.86	84.4691
0.042	2.88	85.4873
0.042	2.9	86.5591
0.042	2.92	87.6837
0.042	2.94	88.8609
0.042	2.96	90.09
0.042	2.98	91.3706
0.042	3	92.702
0.042	3.02	94.0835
0.042	3.04	95.5148
0.042	3.06	96.9952
0.042	3.08	98.5237
0.042	3.1	100.1
0.042	3.12	101.723
0.042	3.14	103.393
0.042	3.16	105.108
0.042	3.18	106.869
0.042	3.2	108.673
0.042	3.22	110.521
0.042	3.24	112.411
0.042	3.26	114.343
0.042	3.28	116.317
0.042	3.3	118.331
0.042	3.32	120.384
0.042	3.34	122.476
0.042	3.36	124.605
0.042	3.38	126.772
0.042	3.4	128.975
0.042	3.42	131.213
0.042	3.44	133.485
0.042	3.46	135.791
0.042	3.48	138.13
0.042	3.5	140.5
0.044	1.5	135.108
0.044	1.52	132.754
0.044	1.54	130.43
0.044	1.56	128.137
0.044	1.58	125.876
0.044	1.6	123.647
0.044	1.62	121.451
0.044	1.64	119.289
0.044	1.66	117.162
0.044	1.68	115.071
0.044	1.7	113.016
0.044	1.72	110.998
0.044	1.74	109.018
0.044	1.76	107.076
0.044	1.78	105.174
0.044	1.8	103.312
0.044	1.82	101.491
0.044	1.84	99.7117
0.044	1.86	97.9747
0.044	1.88	96.2807
0.044	1.9	94.6306
0.044	1.92	93.0251
0.044	1.94	91.4649
0.044	1.96	89.9509
0.044	1.98	88.4836
0.044	2	87.0638
0.044	2.02	85.6921
0.044	2.04	84.3693
0.044	2.06	83.0961
0.044	2.08	81.8731
0.044	2.1	80.701
0.044	2.12	79.5804
0.044	2.14	78.5119
0.044	2.16	77.4961
0.044	2.18	76.5337
0.044	2.2	75.6251
0.044	2.22	74.771
0.044	2.24	73.9717
0.044	2.26	73.2279
0.044	2.28	72.5399
0.044	2.3	71.9082
0.044	2.32	71.3333
0.044	2.34	70.8154
0.044	2.36	70.3551
0.044	2.38	69.9525
0.044	2.4	69.608
0.044	2.42	69.3219
0.044	2.44	69.0943
0.044	2.46	68.9254
0.044	2.48	68.8155
0.044	2.5	68.7647
0.044	2.52	68.773
0.044	2.54	68.8406
0.044	2.56	68.9674
0.044	2.58	69.1536
0.044	2.6	69.399
0.044	2.62	69.7034
0.044	2.64	70.0671
0.044	2.66	70.4897
0.044	2.68	70.9711
0.044	2.7	71.5111
0.044	2.72	72.1095
0.044	2.74	72.766
0.044	2.76	73.4804
0.044	2.78	74.2524
0.044	2.8	75.0816
0.044	2.82	75.9677
0.044	2.84	76.9101
0.044	2.86	77.9087
0.044	2.88	78.963
0.044	2.9	80.0723
0.044	2.92	81.2363
0.044	2.94	82.4545
0.044	2.96	83.7263
0.044	2.98	85.0512
0.044	3	86.4286
0.044	3.02	87.8579
0.044	3.04	89.3384
0.044	3.06	90.8697
0.044	3.08	92.451
0.044	3.1	94.0815
0.044	3.12	95.7608
0.044	3.14	97.488
0.044	3.16	99.2624
0.044	3.18	101.083
0.044	3.2	102.95
0.044	3.22	104.862
0.044	3.24	106.818
0.044	3.26	108.817
0.044	3.28	110.859
0.044	3.3	112.943
0.044	3.32	115.068
0.044	3.34	117.234
0.044	3.36	119.438
0.044	3.38	121.681
0.044	3.4	123.962
0.044	3.42	126.279
0.044	3.44	128.632
0.044	3.46	131.02
0.044	3.48	133.443
0.044	3.5	135.898
0.046	1.5	129.754
0.046	1.52	127.347
0.046	1.54	124.971
0.046	1.56	122.627
0.046	1.58	120.316
0.046	1.6	118.039
0.046	1.62	115.796
0.046	1.64	113.589
0.046	1.66	111.417
0.046	1.68	109.282
0.046	1.7	107.185
0.046	1.72	105.126
0.046	1.74	103.106
0.046	1.76	101.126
0.046	1.78	99.1858
0.046	1.8	97.287
0.046	1.82	95.4303
0.046	1.84	93.6162
0.046	1.86	91.8456
0.046	1.88	90.1191
0.046	1.9	88.4376
0.046	1.92	86.8016
0.046	1.94	85.2122
0.046	1.96	83.6697
0.046	1.98	82.1752
0.046	2	80.7292
0.046	2.02	79.3323
0.046	2.04	77.9855
0.046	2.06	76.6894
0.046	2.08	75.4445
0.046	2.1	74.2518
0.046	2.12	73.1116
0.046	2.14	72.0246
0.046	2.16	70.9916
0.046	2.18	70.013
0.046	2.2	69.0895
0.046	2.22	68.2218
0.046	2.24	67.4101
0.046	2.26	66.655
0.046	2.28	65.9571
0.046	2.3	65.3168
0.046	2.32	64.7346
0.046	2.34	64.2108
0.046	2.36	63.7457
0.046	2.38	63.3399
0.046	2.4	62.9935
0.046	2.42	62.7068
0.046	2.44	62.4801
0.046	2.46	62.3137
0.046	2.48	62.2076
0.046	2.5	62.1619
0.046	2.52	62.1771
0.046	2.54	62.2529
0.046	2.56	62.3894
0.046	2.58	62.5867
0.046	2.6	62.8448
0.046	2.62	63.1637
0.046	2.64	63.5431
0.046	2.66	63.983
0.046	2.68	64.4834
0.046	2.7	65.0438
0.046	2.72	65.6643
0.046	2.74	66.3445
0.046	2.76	67.0841
0.046	2.78	67.8828
0.046	2.8	68.7405
0.046	2.82	69.6566
0.046	2.84	70.6307
0.046	2.86	71.6624
0.046	2.88	72.7514
0.046	2.9	73.8972
0.046	2.92	75.0992
0.046	2.94	76.3569
0.046	2.96	77.6699
0.046	2.98	79.0375
0.046	3	80.4594
0.046	3.02	81.9346
0.046	3.04	83.4627
0.046	3.06	85.0431
0.046	3.08	86.6751
0.046	3.1	88.358
0.046	3.12	90.0911
0.046	3.14	91.8738
0.046	3.16	93.7053
0.046	3.18	95.5848
0.046	3.2	97.5117
0.046	3.22	99.4851
0.046	3.24	101.504
0.046	3.26	103.569
0.046	3.28	105.677
0.046	3.3	107.829
0.046	3.32	110.023
0.046	3.34	112.259
0.046	3.36	114.536
0.046	3.38	116.852
0.046	3.4	119.208
0.046	3.42	121.602
0.046	3.44	124.034
0.046	3.46	126.501
0.046	3.48	129.004
0.046	3.5	131.542
0.048	1.5	124.555
0.048	1.52	122.1
0.048	1.54	119.677
0.048	1.56	117.287
0.048	1.58	114.932
0.048	1.6	112.611
0.048	1.62	110.327
0.048	1.64	108.078
0.048	1.66	105.867
0.048	1.68	103.694
0.048	1.7	101.559
0.048	1.72	99.4635
0.048	1.74	97.408
0.048	1.76	95.3935
0.048	1.78	93.4203
0.048	1.8	91.4892
0.048	1.82	89.6012
0.048	1.84	87.7569
0.048	1.86	85.9569
0.048	1.88	84.202
0.048	1.9	82.4931
0.048	1.92	80.8307
0.048	1.94	79.2157
0.048	1.96	77.6488
0.048	1.98	76.1307
0.048	2	74.662
0.048	2.02	73.2436
0.048	2.04	71.8761
0.048	2.06	70.5603
0.048	2.08	69.2968
0.048	2.1	68.0863
0.048	2.12	66.9295
0.048	2.14	65.827
0.048	2.16	64.7793
0.048	2.18	63.7873
0.048	2.2	62.8514
0.048	2.22	61.9723
0.048	2.24	61.1505
0.048	2.26	60.3864
0.048	2.28	59.6806
0.048	2.3	59.0336
0.048	2.32	58.4459
0.048	2.34	57.9177
0.048	2.36	57.4496
0.048	2.38	57.0419
0.048	2.4	56.6949
0.048	2.42	56.409
0.048	2.44	56.1843
0.048	2.46	56.0212
0.048	2.48	55.9198
0.048	2.5	55.8801
0.048	2.52	55.9026
0.048	2.54	55.9871
0.048	2.56	56.1338
0.048	2.58	56.3426
0.048	2.6	56.6138
0.048	2.62	56.9469
0.048	2.64	57.3423
0.048	2.66	57.7994
0.048	2.68	58.3184
0.048	2.7	58.8991
0.048	2.72	59.5412
0.048	2.74	60.2445
0.048	2.76	61.0087
0.048	2.78	61.8336
0.048	2.8	62.7188
0.048	2.82	63.6639
0.048	2.84	64.6687
0.048	2.86	65.7326
0.048	2.88	66.8551
0.048	2.9	68.036
0.048	2.92	69.2747
0.048	2.94	70.5706
0.048	2.96	71.9233
0.048	2.98	73.3322
0.048	3	74.7967
0.048	3.02	76.3162
0.048	3.04	77.8901
0.048	3.06	79.5178
0.048	3.08	81.1986
0.048	3.1	82.9318
0.048	3.12	84.7168
0.048	3.14	86.5528
0.048	3.16	88.4392
0.048	3.18	90.375
0.048	3.2	92.3598
0.048	3.22	94.3926
0.048	3.24	96.4727
0.048	3.26	98.5992
0.048	3.28	100.771
0.048	3.3	102.988
0.048	3.32	105.25
0.048	3.34	107.554
0.048	3.36	109.9
0.048	3.38	112.288
0.048	3.4	114.717
0.048	3.42	117.185
0.048	3.44	119.691
0.048	3.46	122.236
0.048	3.48	124.818
0.048	3.5	127.435
0.05	1.5	119.513
0.05	1.52	117.014
0.05	1.54	114.549
0.05	1.56	112.119
0.05	1.58	109.724
0.05	1.6	107.365
0.05	1.62	105.044
0.05	1.64	102.759
0.05	1.66	100.513
0.05	1.68	98.3061
0.05	1.7	96.1386
0.05	1.72	94.0115
0.05	1.74	91.9254
0.05	1.76	89.8811
0.05	1.78	87.8791
0.05	1.8	85.9203
0.05	1.82	84.0054
0.05	1.84	82.1351
0.05	1.86	80.3101
0.05	1.88	78.531
0.05	1.9	76.7988
0.05	1.92	75.114
0.05	1.94	73.4774
0.05	1.96	71.8897
0.05	1.98	70.3517
0.05	2	68.8641
0.05	2.02	67.4275
0.05	2.04	66.0428
0.05	2.06	64.7107
0.05	2.08	63.4317
0.05	2.1	62.2066
0.05	2.12	61.0361
0.05	2.14	59.9208
0.05	2.16	58.8614
0.05	2.18	57.8586
0.05	2.2	56.9128
0.05	2.22	56.0248
0.05	2.24	55.195
0.05	2.26	54.4241
0.05	2.28	53.7125
0.05	2.3	53.0607
0.05	2.32	52.4692
0.05	2.34	51.9385
0.05	2.36	51.4689
0.05	2.38	51.0608
0.05	2.4	50.7147
0.05	2.42	50.4307
0.05	2.44	50.2091
0.05	2.46	50.0503
0.05	2.48	49.9544
0.05	2.5	49.9216
0.05	2.52	49.9521
0.05	2.54	50.0459
0.05	2.56	50.2031
0.05	2.58	50.4239
0.05	2.6	50.7081
0.05	2.62	51.0558
0.05	2.64	51.4668
0.05	2.66	51.9412
0.05	2.68	52.4787
0.05	2.7	53.0793
0.05	2.72	53.7426
0.05	2.74	54.4685
0.05	2.76	55.2567
0.05	2.78	56.107
0.05	2.8	57.019
0.05	2.82	57.9923
0.05	2.84	59.0266
0.05	2.86	60.1215
0.05	2.88	61.2766
0.05	2.9	62.4913
0.05	2.92	63.7655
0.05	2.94	65.098
0.05	2.96	66.489
0.05	2.98	67.9374
0.05	3	69.443
0.05	3.02	71.0051
0.05	3.04	72.6229
0.05	3.06	74.296
0.05	3.08	76.0237
0.05	3.1	77.8053
0.05	3.12	79.6401
0.05	3.14	81.5274
0.05	3.16	83.4663
0.05	3.18	85.4565
0.05	3.2	87.4967
0.05	3.22	89.5867
0.05	3.24	91.7252
0.05	3.26	93.9117
0.05	3.28	96.1453
0.05	3.3	98.4252
0.05	3.32	100.751
0.05	3.34	103.121
0.05	3.36	105.534
0.05	3.38	107.991
0.05	3.4	110.489
0.05	3.42	113.028
0.05	3.44	115.608
0.05	3.46	118.227
0.05	3.48	120.884
0.05	3.5	123.578
0.052	1.5	114.629
0.052	1.52	112.092
0.052	1.54	109.589
0.052	1.56	107.123
0.052	1.58	104.694
0.052	1.6	102.302
0.052	1.62	99.9479
0.052	1.64	97.6326
0.052	1.66	95.3566
0.052	1.68	93.1205
0.052	1.7	90.9253
0.052	1.72	88.7711
0.052	1.74	86.6591
0.052	1.76	84.5898
0.052	1.78	82.5637
0.052	1.8	80.5816
0.052	1.82	78.6443
0.052	1.84	76.7524
0.052	1.86	74.9066
0.052	1.88	73.1076
0.052	1.9	71.3561
0.052	1.92	69.653
0.052	1.94	67.9987
0.052	1.96	66.3943
0.052	1.98	64.8401
0.052	2	63.3372
0.052	2.02	61.8861
0.052	2.04	60.4876
0.052	2.06	59.1423
0.052	2.08	57.8511
0.052	2.1	56.6146
0.052	2.12	55.4334
0.052	2.14	54.3083
0.052	2.16	53.2399
0.052	2.18	52.2288
0.052	2.2	51.2758
0.052	2.22	50.3813
0.052	2.24	49.5459
0.052	2.26	48.7704
0.052	2.28	48.055
0.052	2.3	47.4004
0.052	2.32	46.8071
0.052	2.34	46.2754
0.052	2.36	45.8059
0.052	2.38	45.399
0.052	2.4	45.055
0.052	2.42	44.7742
0.052	2.44	44.5569
0.052	2.46	44.4034
0.052	2.48	44.3139
0.052	2.5	44.2888
0.052	2.52	44.3279
0.052	2.54	44.4316
0.052	2.56	44.5998
0.052	2.58	44.8327
0.052	2.6	45.1304
0.052	2.62	45.4926
0.052	2.64	45.9195
0.052	2.66	46.4109
0.052	2.68	46.9667
0.052	2.7	47.5868
0.052	2.72	48.2709
0.052	2.74	49.019
0.052	2.76	49.8306
0.052	2.78	50.7055
0.052	2.8	51.6435
0.052	2.82	52.6441
0.052	2.84	53.7071
0.052	2.86	54.8319
0.052	2.88	56.0183
0.052	2.9	57.2656
0.052	2.92	58.5736
0.052	2.94	59.9417
0.052	2.96	61.3693
0.052	2.98	62.8558
0.052	3	64.4007
0.052	3.02	66.0036
0.052	3.04	67.6637
0.052	3.06	69.3803
0.052	3.08	71.153
0.052	3.1	72.9809
0.052	3.12	74.8634
0.052	3.14	76.7997
0.052	3.16	78.7893
0.052	3.18	80.8313
0.052	3.2	82.9249
0.052	3.22	85.0695
0.052	3.24	87.2643
0.052	3.26	89.5083
0.052	3.28	91.8008
0.052	3.3	94.141
0.052	3.32	96.5282
0.052	3.34	98.9612
0.052	3.36	101.439
0.052	3.38	103.962
0.052	3.4	106.528
0.052	3.42	109.136
0.052	3.44	111.786
0.052	3.46	114.476
0.052	3.48	117.206
0.052	3.5	119.974
0.054	1.5	109.903
0.054	1.52	107.332
0.054	1.54	104.798
0.054	1.56	102.301
0.054	1.58	99.8423
0.054	1.6	97.422
0.054	1.62	95.0407
0.054	1.64	92.6994
0.054	1.66	90.3984
0.054	1.68	88.1384
0.054	1.7	85.92
0.054	1.72	83.7439
0.054	1.74	81.6107
0.054	1.76	79.521
0.054	1.78	77.4754
0.054	1.8	75.4747
0.054	1.82	73.5194
0.054	1.84	71.6104
0.054	1.86	69.7481
0.054	1.88	67.9334
0.054	1.9	66.167
0.054	1.92	64.4495
0.054	1.94	62.7816
0.054	1.96	61.1641
0.054	1.98	59.5977
0.054	2	58.0831
0.054	2.02	56.621
0.054	2.04	55.2121
0.054	2.06	53.8573
0.054	2.08	52.5571
0.054	2.1	51.3122
0.054	2.12	50.1235
0.054	2.14	48.9914
0.054	2.16	47.9168
0.054	2.18	46.9002
0.054	2.2	45.9423
0.054	2.22	45.0439
0.054	2.24	44.2052
0.054	2.26	43.4272
0.054	2.28	42.7102
0.054	2.3	42.0548
0.054	2.32	41.4615
0.054	2.34	40.9307
0.054	2.36	40.463
0.054	2.38	40.0586
0.054	2.4	39.7181
0.054	2.42	39.4418
0.054	2.44	39.23
0.054	2.46	39.0828
0.054	2.48	39.0007
0.054	2.5	38.9839
0.054	2.52	39.0324
0.054	2.54	39.1466
0.054	2.56	39.3263
0.054	2.58	39.5717
0.054	2.6	39.8829
0.054	2.62	40.2599
0.054	2.64	40.7027
0.054	2.66	41.211
0.054	2.68	41.785
0.054	2.7	42.4242
0.054	2.72	43.1289
0.054	2.74	43.8984
0.054	2.76	44.7327
0.054	2.78	45.6317
0.054	2.8	46.5948
0.054	2.82	47.6218
0.054	2.84	48.7125
0.054	2.86	49.8661
0.054	2.88	51.0826
0.054	2.9	52.3614
0.054	2.92	53.702
0.054	2.94	55.1039
0.054	2.96	56.5666
0.054	2.98	58.0896
0.054	3	59.6724
0.054	3.02	61.3143
0.054	3.04	63.0148
0.054	3.06	64.7731
0.054	3.08	66.5887
0.054	3.1	68.4609
0.054	3.12	70.389
0.054	3.14	72.3724
0.054	3.16	74.4103
0.054	3.18	76.502
0.054	3.2	78.6466
0.054	3.22	80.8436
0.054	3.24	83.0921
0.054	3.26	85.3912
0.054	3.28	87.7401
0.054	3.3	90.1382
0.054	3.32	92.5845
0.054	3.34	95.0781
0.054	3.36	97.6182
0.054	3.38	100.204
0.054	3.4	102.834
0.054	3.42	105.509
0.054	3.44	108.226
0.054	3.46	110.985
0.054	3.48	113.785
0.054	3.5	116.625
0.056	1.5	105.336
0.056	1.52	102.737
0.056	1.54	100.176
0.056	1.56	97.6535
0.056	1.58	95.1701
0.056	1.6	92.7266
0.056	1.62	90.3233
0.056	1.64	87.9608
0.056	1.66	85.6398
0.056	1.68	83.3608
0.056	1.7	81.1243
0.056	1.72	78.9309
0.056	1.74	76.7813
0.056	1.76	74.676
0.056	1.78	72.6157
0.056	1.8	70.6008
0.056	1.82	68.6322
0.056	1.84	66.7105
0.056	1.86	64.8361
0.056	1.88	63.01
0.056	1.9	61.2328
0.056	1.92	59.505
0.056	1.94	57.8276
0.056	1.96	56.201
0.056	1.98	54.6261
0.056	2	53.1035
0.056	2.02	51.6342
0.056	2.04	50.2185
0.056	2.06	48.8573
0.056	2.08	47.5514
0.056	2.1	46.3014
0.056	2.12	45.1081
0.056	2.14	43.9721
0.056	2.16	42.894
0.056	2.18	41.8747
0.056	2.2	40.9148
0.056	2.22	40.0147
0.056	2.24	39.1752
0.056	2.26	38.397
0.056	2.28	37.6805
0.056	2.3	37.0262
0.056	2.32	36.4348
0.056	2.34	35.9067
0.056	2.36	35.4423
0.056	2.38	35.0421
0.056	2.4	34.7065
0.056	2.42	34.436
0.056	2.44	34.2307
0.056	2.46	34.091
0.056	2.48	34.0172
0.056	2.5	34.0095
0.056	2.52	34.0681
0.056	2.54	34.1932
0.056	2.56	34.3849
0.056	2.58	34.6432
0.056	2.6	34.9684
0.056	2.62	35.3602
0.056	2.64	35.8187
0.056	2.66	36.344
0.056	2.68	36.9358
0.056	2.7	37.5941
0.056	2.72	38.3186
0.056	2.74	39.1093
0.056	2.76	39.9658
0.056	2.78	40.888
0.056	2.8	41.8755
0.056	2.82	42.9281
0.056	2.84	44.0453
0.056	2.86	45.2268
0.056	2.88	46.4722
0.056	2.9	47.781
0.056	2.92	49.1529
0.056	2.94	50.5872
0.056	2.96	52.0836
0.056	2.98	53.6415
0.056	3	55.2603
0.056	3.02	56.9396
0.056	3.04	58.6785
0.056	3.06	60.4767
0.056	3.08	62.3333
0.056	3.1	64.2478
0.056	3.12	66.2196
0.056	3.14	68.2478
0.056	3.16	70.3318
0.056	3.18	72.4709
0.056	3.2	74.6642
0.056	3.22	76.9112
0.056	3.24	79.211
0.056	3.26	81.5627
0.056	3.28	83.9657
0.056	3.3	86.419
0.056	3.32	88.922
0.056	3.34	91.4735
0.056	3.36	94.073
0.056	3.38	96.7193
0.056	3.4	99.4117
0.056	3.42	102.149
0.056	3.44	104.931
0.056	3.46	107.756
0.056	3.48	110.624
0.056	3.5	113.532
0.058	1.5	100.929
0.058	1.52	98.3068
0.058	1.54	95.724
0.058	1.56	93.1811
0.058	1.58	90.6785
0.058	1.6	88.2168
0.058	1.62	85.7966
0.058	1.64	83.4181
0.058	1.66	81.0822
0.058	1.68	78.7889
0.058	1.7	76.5393
0.058	1.72	74.3337
0.058	1.74	72.1724
0.058	1.76	70.0563
0.058	1.78	67.9859
0.058	1.8	65.9616
0.058	1.82	63.9841
0.058	1.84	62.0541
0.058	1.86	60.1722
0.058	1.88	58.339
0.058	1.9	56.5552
0.058	1.92	54.8214
0.058	1.94	53.1384
0.058	1.96	51.5067
0.058	1.98	49.9272
0.058	2	48.4005
0.058	2.02	46.9274
0.058	2.04	45.5084
0.058	2.06	44.1444
0.058	2.08	42.8361
0.058	2.1	41.5842
0.058	2.12	40.3894
0.058	2.14	39.2524
0.058	2.16	38.1739
0.058	2.18	37.1546
0.058	2.2	36.195
0.058	2.22	35.296
0.058	2.24	34.4581
0.058	2.26	33.6819
0.058	2.28	32.9679
0.058	2.3	32.3169
0.058	2.32	31.7292
0.058	2.34	31.2056
0.058	2.36	30.7462
0.058	2.38	30.3517
0.058	2.4	30.0225
0.058	2.42	29.759
0.058	2.44	29.5616
0.058	2.46	29.4303
0.058	2.48	29.3657
0.058	2.5	29.3681
0.058	2.52	29.4375
0.058	2.54	29.5742
0.058	2.56	29.7783
0.058	2.58	30.0499
0.058	2.6	30.3891
0.058	2.62	30.7959
0.058	2.64	31.2703
0.058	2.66	31.8123
0.058	2.68	32.4219
0.058	2.7	33.0988
0.058	2.72	33.8429
0.058	2.74	34.6542
0.058	2.76	35.5323
0.058	2.78	36.4771
0.058	2.8	37.4881
0.058	2.82	38.5653
0.058	2.84	39.708
0.058	2.86	40.9163
0.058	2.88	42.1894
0.058	2.9	43.5271
0.058	2.92	44.9288
0.058	2.94	46.3942
0.058	2.96	47.9228
0.058	2.98	49.514
0.058	3	51.1672
0.058	3.02	52.8819
0.058	3.04	54.6576
0.058	3.06	56.4936
0.058	3.08	58.3894
0.058	3.1	60.3442
0.058	3.12	62.3573
0.058	3.14	64.4282
0.058	3.16	66.5561
0.058	3.18	68.7403
0.058	3.2	70.9801
0.058	3.22	73.2747
0.058	3.24	75.6235
0.058	3.26	78.0253
0.058	3.28	80.4798
0.058	3.3	82.9859
0.058	3.32	85.5428
0.058	3.34	88.1497
0.058	3.36	90.8058
0.058	3.38	93.5102
0.058	3.4	96.2619
0.058	3.42	99.06
0.058	3.44	101.904
0.058	3.46	104.792
0.058	3.48	107.724
0.058	3.5	110.699
0.06	1.5	96.6828
0.06	1.52	94.0428
0.06	1.54	91.4434
0.06	1.56	88.8851
0.06	1.58	86.3685
0.06	1.6	83.8939
0.06	1.62	81.4617
0.06	1.64	79.0723
0.06	1.66	76.7264
0.06	1.68	74.4243
0.06	1.7	72.1664
0.06	1.72	69.9533
0.06	1.74	67.7853
0.06	1.76	65.6632
0.06	1.78	63.5874
0.06	1.8	61.5584
0.06	1.82	59.5768
0.06	1.84	57.6431
0.06	1.86	55.758
0.06	1.88	53.9221
0.06	1.9	52.1359
0.06	1.92	50.4003
0.06	1.94	48.7157
0.06	1.96	47.0831
0.06	1.98	45.5027
0.06	2	43.9756
0.06	2.02	42.5025
0.06	2.04	41.0838
0.06	2.06	39.7205
0.06	2.08	38.4132
0.06	2.1	37.1627
0.06	2.12	35.9695
0.06	2.14	34.8345
0.06	2.16	33.7584
0.06	2.18	32.7418
0.06	2.2	31.7854
0.06	2.22	30.8899
0.06	2.24	30.0559
0.06	2.26	29.284
0.06	2.28	28.5749
0.06	2.3	27.9291
0.06	2.32	27.3471
0.06	2.34	26.8297
0.06	2.36	26.3771
0.06	2.38	25.9899
0.06	2.4	25.6685
0.06	2.42	25.4133
0.06	2.44	25.2247
0.06	2.46	25.1032
0.06	2.48	25.0488
0.06	2.5	25.0619
0.06	2.52	25.1429
0.06	2.54	25.2918
0.06	2.56	25.5088
0.06	2.58	25.7941
0.06	2.6	26.1476
0.06	2.62	26.5695
0.06	2.64	27.0599
0.06	2.66	27.6187
0.06	2.68	28.2457
0.06	2.7	28.941
0.06	2.72	29.7043
0.06	2.74	30.5356
0.06	2.76	31.4347
0.06	2.78	32.4013
0.06	2.8	33.4352
0.06	2.82	34.536
0.06	2.84	35.7035
0.06	2.86	36.9372
0.06	2.88	38.2369
0.06	2.9	39.6022
0.06	2.92	41.0325
0.06	2.94	42.5275
0.06	2.96	44.0867
0.06	2.98	45.7094
0.06	3	47.3954
0.06	3.02	49.1439
0.06	3.04	50.9545
0.06	3.06	52.8265
0.06	3.08	54.7593
0.06	3.1	56.7523
0.06	3.12	58.8048
0.06	3.14	60.9162
0.06	3.16	63.0858
0.06	3.18	65.3129
0.06	3.2	67.5967
0.06	3.22	69.9365
0.06	3.24	72.3317
0.06	3.26	74.7813
0.06	3.28	77.2847
0.06	3.3	79.841
0.06	3.32	82.4494
0.06	3.34	85.109
0.06	3.36	87.819
0.06	3.38	90.5787
0.06	3.4	93.3869
0.06	3.42	96.243
0.06	3.44	99.1459
0.06	3.46	102.095
0.06	3.48	105.089
0.06	3.5	108.126
0.062	1.5	92.5984
0.062	1.52	89.9458
0.062	1.54	87.335
0.062	1.56	84.7666
0.062	1.58	82.241
0.062	1.6	79.7586
0.062	1.62	77.3197
0.062	1.64	74.9246
0.062	1.66	72.5738
0.062	1.68	70.2677
0.062	1.7	68.0067
0.062	1.72	65.7911
0.062	1.74	63.6214
0.062	1.76	61.4982
0.062	1.78	59.4218
0.062	1.8	57.3928
0.062	1.82	55.4116
0.062	1.84	53.4788
0.062	1.86	51.595
0.062	1.88	49.7608
0.062	1.9	47.9767
0.062	1.92	46.2434
0.062	1.94	44.5615
0.062	1.96	42.9317
0.062	1.98	41.3546
0.062	2	39.831
0.062	2.02	38.3615
0.062	2.04	36.9468
0.062	2.06	35.5875
0.062	2.08	34.2847
0.062	2.1	33.0387
0.062	2.12	31.8503
0.062	2.14	30.7204
0.062	2.16	29.6496
0.062	2.18	28.6386
0.062	2.2	27.688
0.062	2.22	26.7985
0.062	2.24	25.9709
0.062	2.26	25.2057
0.062	2.28	24.5035
0.062	2.3	23.865
0.062	2.32	23.2908
0.062	2.34	22.7814
0.062	2.36	22.3373
0.062	2.38	21.9588
0.062	2.4	21.6468
0.062	2.42	21.4013
0.062	2.44	21.2229
0.062	2.46	21.112
0.062	2.48	21.0688
0.062	2.5	21.0937
0.062	2.52	21.1869
0.062	2.54	21.3486
0.062	2.56	21.579
0.062	2.58	21.8783
0.062	2.6	22.2465
0.062	2.62	22.6838
0.062	2.64	23.19
0.062	2.66	23.7654
0.062	2.68	24.4098
0.062	2.7	25.1232
0.062	2.72	25.9054
0.062	2.74	26.7563
0.062	2.76	27.6757
0.062	2.78	28.6634
0.062	2.8	29.7192
0.062	2.82	30.8428
0.062	2.84	32.0339
0.062	2.86	33.2922
0.062	2.88	34.6173
0.062	2.9	36.0088
0.062	2.92	37.4663
0.062	2.94	38.9895
0.062	2.96	40.5777
0.062	2.98	42.2305
0.062	3	43.9475
0.062	3.02	45.728
0.062	3.04	47.5716
0.062	3.06	49.4776
0.062	3.08	51.4456
0.062	3.1	53.4747
0.062	3.12	55.5645
0.062	3.14	57.7141
0.062	3.16	59.9232
0.062	3.18	62.1908
0.062	3.2	64.5164
0.062	3.22	66.8991
0.062	3.24	69.3382
0.062	3.26	71.8331
0.062	3.28	74.3828
0.062	3.3	76.9867
0.062	3.32	79.6439
0.062	3.34	82.3536
0.062	3.36	85.115
0.062	3.38	87.9271
0.062	3.4	90.7892
0.062	3.42	93.7004
0.062	3.44	96.6596
0.062	3.46	99.6661
0.062	3.48	102.719
0.062	3.5	105.817
0.064	1.5	88.6767
0.064	1.52	86.0165
0.064	1.54	83.3997
0.064	1.56	80.8265
0.064	1.58	78.2972
0.064	1.6	75.8122
0.064	1.62	73.3718
0.064	1.64	70.9762
0.064	1.66	68.6257
0.064	1.68	66.3207
0.064	1.7	64.0616
0.064	1.72	61.8486
0.064	1.74	59.6821
0.064	1.76	57.5626
0.064	1.78	55.4904
0.064	1.8	53.466
0.064	1.82	51.4901
0.064	1.84	49.5628
0.064	1.86	47.6849
0.064	1.88	45.8567
0.064	1.9	44.079
0.064	1.92	42.3524
0.064	1.94	40.6773
0.064	1.96	39.0545
0.064	1.98	37.4846
0.064	2	35.9683
0.064	2.02	34.5062
0.064	2.04	33.0991
0.064	2.06	31.7475
0.064	2.08	30.4523
0.064	2.1	29.2143
0.064	2.12	28.034
0.064	2.14	26.9122
0.064	2.16	25.8496
0.064	2.18	24.847
0.064	2.2	23.9049
0.064	2.22	23.0241
0.064	2.24	22.2054
0.064	2.26	21.4492
0.064	2.28	20.7563
0.064	2.3	20.1272
0.064	2.32	19.5626
0.064	2.34	19.0631
0.064	2.36	18.6291
0.064	2.38	18.2612
0.064	2.4	17.9598
0.064	2.42	17.7255
0.064	2.44	17.5585
0.064	2.46	17.4593
0.064	2.48	17.4283
0.064	2.5	17.4657
0.064	2.52	17.5719
0.064	2.54	17.7471
0.064	2.56	17.9915
0.064	2.58	18.3051
0.064	2.6	18.6883
0.064	2.62	19.141
0.064	2.64	19.6633
0.064	2.66	20.2553
0.064	2.68	20.9169
0.064	2.7	21.648
0.064	2.72	22.4487
0.064	2.74	23.3186
0.064	2.76	24.2577
0.064	2.78	25.2659
0.064	2.8	26.3428
0.064	2.82	27.4884
0.064	2.84	28.7021
0.064	2.86	29.9838
0.064	2.88	31.3331
0.064	2.9	32.7496
0.064	2.92	34.233
0.064	2.94	35.7827
0.064	2.96	37.3985
0.064	2.98	39.0797
0.064	3	40.826
0.064	3.02	42.6368
0.064	3.04	44.5116
0.064	3.06	46.4497
0.064	3.08	48.4507
0.064	3.1	50.514
0.064	3.12	52.6388
0.064	3.14	54.8247
0.064	3.16	57.0709
0.064	3.18	59.3767
0.064	3.2	61.7416
0.064	3.22	64.1647
0.064	3.24	66.6454
0.064	3.26	69.1829
0.064	3.28	71.7766
0.064	3.3	74.4254
0.064	3.32	77.1288
0.064	3.34	79.8859
0.064	3.36	82.6958
0.064	3.38	85.5578
0.064	3.4	88.471
0.064	3.42	91.4345
0.064	3.44	94.4473
0.064	3.46	97.5087
0.064	3.48	100.618
0.064	3.5	103.773
0.066	1.5	84.9185
0.066	1.52	82.2562
0.066	1.54	79.6384
0.066	1.56	77.0657
0.066	1.58	74.5381
0.066	1.6	72.0558
0.066	1.62	69.6191
0.066	1.64	67.2281
0.066	1.66	64.8832
0.066	1.68	62.5844
0.066	1.7	60.3323
0.066	1.72	58.1268
0.066	1.74	55.9686
0.066	1.76	53.8578
0.066	1.78	51.7948
0.066	1.8	49.78
0.066	1.82	47.8138
0.066	1.84	45.8967
0.066	1.86	44.0292
0.066	1.88	42.2117
0.066	1.9	40.4448
0.066	1.92	38.729
0.066	1.94	37.0649
0.066	1.96	35.4533
0.066	1.98	33.8945
0.066	2	32.3894
0.066	2.02	30.9385
0.066	2.04	29.5426
0.066	2.06	28.2023
0.066	2.08	26.9183
0.066	2.1	25.6916
0.066	2.12	24.5225
0.066	2.14	23.412
0.066	2.16	22.3607
0.066	2.18	21.3693
0.066	2.2	20.4384
0.066	2.22	19.569
0.066	2.24	18.7616
0.066	2.26	18.0168
0.066	2.28	17.3353
0.066	2.3	16.7178
0.066	2.32	16.1649
0.066	2.34	15.6771
0.066	2.36	15.2549
0.066	2.38	14.8991
0.066	2.4	14.61
0.066	2.42	14.3881
0.066	2.44	14.2338
0.066	2.46	14.1475
0.066	2.48	14.1297
0.066	2.5	14.1806
0.066	2.52	14.3006
0.066	2.54	14.4899
0.066	2.56	14.7487
0.066	2.58	15.0772
0.066	2.6	15.4755
0.066	2.62	15.9439
0.066	2.64	16.4823
0.066	2.66	17.0907
0.066	2.68	17.7694
0.066	2.7	18.5181
0.066	2.72	19.3367
0.066	2.74	20.2253
0.066	2.76	21.1836
0.066	2.78	22.2115
0.066	2.8	23.3088
0.066	2.82	24.4753
0.066	2.84	25.7107
0.066	2.86	27.0147
0.066	2.88	28.387
0.066	2.9	29.8272
0.066	2.92	31.335
0.066	2.94	32.9099
0.066	2.96	34.5517
0.066	2.98	36.2597
0.066	3	38.0336
0.066	3.02	39.8728
0.066	3.04	41.7768
0.066	3.06	43.7452
0.066	3.08	45.7773
0.066	3.1	47.8725
0.066	3.12	50.0304
0.066	3.14	52.2501
0.066	3.16	54.5312
0.066	3.18	56.8731
0.066	3.2	59.2749
0.066	3.22	61.736
0.066	3.24	64.2557
0.066	3.26	66.8334
0.066	3.28	69.4682
0.066	3.3	72.1595
0.066	3.32	74.9064
0.066	3.34	77.7083
0.066	3.36	80.5641
0.066	3.38	83.4731
0.066	3.4	86.4345
0.066	3.42	89.4475
0.066	3.44	92.5111
0.066	3.46	95.6245
0.066	3.48	98.7867
0.066	3.5	101.997
0.068	1.5	81.3247
0.068	1.52	78.6655
0.068	1.54	76.0523
0.068	1.56	73.4854
0.068	1.58	70.9647
0.068	1.6	68.4905
0.068	1.62	66.0626
0.068	1.64	63.6817
0.068	1.66	61.3474
0.068	1.68	59.0602
0.068	1.7	56.8202
0.068	1.72	54.6275
0.068	1.74	52.4824
0.068	1.76	50.3853
0.068	1.78	48.3364
0.068	1.8	46.336
0.068	1.82	44.3844
0.068	1.84	42.4821
0.068	1.86	40.6296
0.068	1.88	38.8272
0.068	1.9	37.0755
0.068	1.92	35.375
0.068	1.94	33.7262
0.068	1.96	32.1298
0.068	1.98	30.5862
0.068	2	29.0962
0.068	2.02	27.6604
0.068	2.04	26.2793
0.068	2.06	24.9541
0.068	2.08	23.6849
0.068	2.1	22.4727
0.068	2.12	21.3181
0.068	2.14	20.2219
0.068	2.16	19.1848
0.068	2.18	18.2075
0.068	2.2	17.2908
0.068	2.22	16.4353
0.068	2.24	15.6417
0.068	2.26	14.9108
0.068	2.28	14.243
0.068	2.3	13.6392
0.068	2.32	13.0999
0.068	2.34	12.6258
0.068	2.36	12.2173
0.068	2.38	11.8753
0.068	2.4	11.5998
0.068	2.42	11.3918
0.068	2.44	11.2514
0.068	2.46	11.1793
0.068	2.48	11.1756
0.068	2.5	11.2409
0.068	2.52	11.3754
0.068	2.54	11.5794
0.068	2.56	11.8532
0.068	2.58	12.197
0.068	2.6	12.6109
0.068	2.62	13.095
0.068	2.64	13.6496
0.068	2.66	14.2746
0.068	2.68	14.97
0.068	2.7	15.7359
0.068	2.72	16.5722
0.068	2.74	17.479
0.068	2.76	18.4558
0.068	2.78	19.5028
0.068	2.8	20.6196
0.068	2.82	21.8063
0.068	2.84	23.0622
0.068	2.86	24.3874
0.068	2.88	25.7815
0.068	2.9	27.2441
0.068	2.92	28.775
0.068	2.94	30.3737
0.068	2.96	32.0399
0.068	2.98	33.7731
0.068	3	35.5728
0.068	3.02	37.4386
0.068	3.04	39.3701
0.068	3.06	41.3667
0.068	3.08	43.4278
0.068	3.1	45.553
0.068	3.12	47.7416
0.068	3.14	49.9932
0.068	3.16	52.3069
0.068	3.18	54.6822
0.068	3.2	57.1186
0.068	3.22	59.6152
0.068	3.24	62.1716
0.068	3.26	64.7869
0.068	3.28	67.4604
0.068	3.3	70.1914
0.068	3.32	72.9791
0.068	3.34	75.823
0.068	3.36	78.7219
0.068	3.38	81.6753
0.068	3.4	84.6821
0.068	3.42	87.7419
0.068	3.44	90.8534
0.068	3.46	94.0159
0.068	3.48	97.2285
0.068	3.5	100.49
0.07	1.5	77.8962
0.07	1.52	75.2455
0.07	1.54	72.6422
0.07	1.56	70.0865
0.07	1.58	67.578
0.07	1.6	65.1172
0.07	1.62	62.7038
0.07	1.64	60.3379
0.07	1.66	58.0197
0.07	1.68	55.7492
0.07	1.7	53.5265
0.07	1.72	51.3516
0.07	1.74	49.2249
0.07	1.76	47.1464
0.07	1.78	45.1165
0.07	1.8	43.1353
0.07	1.82	41.2033
0.07	1.84	39.3207
0.07	1.86	37.4878
0.07	1.88	35.7051
0.07	1.9	33.9731
0.07	1.92	32.2922
0.07	1.94	30.6629
0.07	1.96	29.0859
0.07	1.98	27.5616
0.07	2	26.0907
0.07	2.02	24.6738
0.07	2.04	23.3116
0.07	2.06	22.0046
0.07	2.08	20.7537
0.07	2.1	19.5595
0.07	2.12	18.4228
0.07	2.14	17.3441
0.07	2.16	16.3243
0.07	2.18	15.3641
0.07	2.2	14.4642
0.07	2.22	13.6253
0.07	2.24	12.8481
0.07	2.26	12.1333
0.07	2.28	11.4817
0.07	2.3	10.8937
0.07	2.32	10.3701
0.07	2.34	9.91164
0.07	2.36	9.51867
0.07	2.38	9.19192
0.07	2.4	8.93185
0.07	2.42	8.73901
0.07	2.44	8.61398
0.07	2.46	8.55696
0.07	2.48	8.56851
0.07	2.5	8.64913
0.07	2.52	8.79895
0.07	2.54	9.01839
0.07	2.56	9.30775
0.07	2.58	9.66714
0.07	2.6	10.0969
0.07	2.62	10.5971
0.07	2.64	11.1679
0.07	2.66	11.8093
0.07	2.68	12.5214
0.07	2.7	13.3043
0.07	2.72	14.158
0.07	2.74	15.0822
0.07	2.76	16.0771
0.07	2.78	17.1424
0.07	2.8	18.278
0.07	2.82	19.4837
0.07	2.84	20.7594
0.07	2.86	22.1047
0.07	2.88	23.5194
0.07	2.9	25.0032
0.07	2.92	26.5557
0.07	2.94	28.1767
0.07	2.96	29.8657
0.07	2.98	31.6224
0.07	3	33.4463
0.07	3.02	35.3369
0.07	3.04	37.2939
0.07	3.06	39.3168
0.07	3.08	41.405
0.07	3.1	43.558
0.07	3.12	45.7752
0.07	3.14	48.0562
0.07	3.16	50.4003
0.07	3.18	52.8069
0.07	3.2	55.2754
0.07	3.22	57.805
0.07	3.24	60.3954
0.07	3.26	63.0458
0.07	3.28	65.7553
0.07	3.3	68.5235
0.07	3.32	71.3494
0.07	3.34	74.2325
0.07	3.36	77.1718
0.07	3.38	80.1667
0.07	3.4	83.2162
0.07	3.42	86.3198
0.07	3.44	89.4763
0.07	3.46	92.6852
0.07	3.48	95.9452
0.07	3.5	99.2557
0.072	1.5	74.6339
0.072	1.52	71.9972
0.072	1.54	69.4092
0.072	1.56	66.8699
0.072	1.58	64.3793
0.072	1.6	61.9372
0.072	1.62	59.5435
0.072	1.64	57.1982
0.072	1.66	54.9013
0.072	1.68	52.6528
0.072	1.7	50.4525
0.072	1.72	48.3008
0.072	1.74	46.1975
0.072	1.76	44.1428
0.072	1.78	42.1369
0.072	1.8	40.1798
0.072	1.82	38.2721
0.072	1.84	36.4137
0.072	1.86	34.6053
0.072	1.88	32.8469
0.072	1.9	31.1391
0.072	1.92	29.4822
0.072	1.94	27.8769
0.072	1.96	26.3235
0.072	1.98	24.8226
0.072	2	23.3747
0.072	2.02	21.9806
0.072	2.04	20.6409
0.072	2.06	19.3562
0.072	2.08	18.127
0.072	2.1	16.9543
0.072	2.12	15.8386
0.072	2.14	14.7807
0.072	2.16	13.7813
0.072	2.18	12.8411
0.072	2.2	11.9609
0.072	2.22	11.1413
0.072	2.24	10.3831
0.072	2.26	9.68694
0.072	2.28	9.0536
0.072	2.3	8.48376
0.072	2.32	7.97799
0.072	2.34	7.53688
0.072	2.36	7.1613
0.072	2.38	6.85157
0.072	2.4	6.60841
0.072	2.42	6.43236
0.072	2.44	6.32362
0.072	2.46	6.28308
0.072	2.48	6.31109
0.072	2.5	6.40787
0.072	2.52	6.57379
0.072	2.54	6.80936
0.072	2.56	7.1148
0.072	2.58	7.49039
0.072	2.6	7.93624
0.072	2.62	8.45263
0.072	2.64	9.03969
0.072	2.66	9.69755
0.072	2.68	10.4263
0.072	2.7	11.226
0.072	2.72	12.0964
0.072	2.74	13.0379
0.072	2.76	14.0501
0.072	2.78	15.1331
0.072	2.8	16.2866
0.072	2.82	17.5106
0.072	2.84	18.8049
0.072	2.86	20.1692
0.072	2.88	21.6033
0.072	2.9	23.1069
0.072	2.92	24.6798
0.072	2.94	26.3215
0.072	2.96	28.0318
0.072	2.98	29.8104
0.072	3	31.6567
0.072	3.02	33.5704
0.072	3.04	35.551
0.072	3.06	37.5982
0.072	3.08	39.7113
0.072	3.1	41.89
0.072	3.12	44.1337
0.072	3.14	46.4419
0.072	3.16	48.814
0.072	3.18	51.2494
0.072	3.2	53.7476
0.072	3.22	56.308
0.072	3.24	58.9299
0.072	3.26	61.6126
0.072	3.28	64.3556
0.072	3.3	67.1582
0.072	3.32	70.0196
0.072	3.34	72.9392
0.072	3.36	75.9161
0.072	3.38	78.9496
0.072	3.4	82.0391
0.072	3.42	85.1837
0.072	3.44	88.3823
0.072	3.46	91.6346
0.072	3.48	94.9392
0.072	3.5	98.2955
0.074	1.5	71.5387
0.074	1.52	68.9215
0.074	1.54	66.3542
0.074	1.56	63.8369
0.074	1.58	61.3695
0.074	1.6	58.9515
0.074	1.62	56.5829
0.074	1.64	54.2636
0.074	1.66	51.9934
0.074	1.68	49.7721
0.074	1.7	47.5997
0.074	1.72	45.4762
0.074	1.74	43.4015
0.074	1.76	41.3756
0.074	1.78	39.3988
0.074	1.8	37.471
0.074	1.82	35.5924
0.074	1.84	33.7633
0.074	1.86	31.9838
0.074	1.88	30.2544
0.074	1.9	28.5753
0.074	1.92	26.947
0.074	1.94	25.3698
0.074	1.96	23.8443
0.074	1.98	22.371
0.074	2	20.9503
0.074	2.02	19.583
0.074	2.04	18.2695
0.074	2.06	17.0107
0.074	2.08	15.8069
0.074	2.1	14.6591
0.074	2.12	13.5679
0.074	2.14	12.5339
0.074	2.16	11.558
0.074	2.18	10.6408
0.074	2.2	9.78304
0.074	2.22	8.98554
0.074	2.24	8.24892
0.074	2.26	7.57395
0.074	2.28	6.96129
0.074	2.3	6.41171
0.074	2.32	5.9258
0.074	2.34	5.50433
0.074	2.36	5.14779
0.074	2.38	4.85681
0.074	2.4	4.63209
0.074	2.42	4.47413
0.074	2.44	4.38338
0.074	2.46	4.36041
0.074	2.48	4.40571
0.074	2.5	4.51964
0.074	2.52	4.70257
0.074	2.54	4.95496
0.074	2.56	5.27707
0.074	2.58	5.66918
0.074	2.6	6.13151
0.074	2.62	6.66444
0.074	2.64	7.2678
0.074	2.66	7.9421
0.074	2.68	8.68724
0.074	2.7	9.50337
0.074	2.72	10.3904
0.074	2.74	11.3485
0.074	2.76	12.3775
0.074	2.78	13.4774
0.074	2.8	14.6482
0.074	2.82	15.8895
0.074	2.84	17.2014
0.074	2.86	18.5836
0.074	2.88	20.036
0.074	2.9	21.558
0.074	2.92	23.1498
0.074	2.94	24.8109
0.074	2.96	26.5409
0.074	2.98	28.3397
0.074	3	30.2066
0.074	3.02	32.1415
0.074	3.04	34.1439
0.074	3.06	36.2134
0.074	3.08	38.3495
0.074	3.1	40.5517
0.074	3.12	42.8196
0.074	3.14	45.1528
0.074	3.16	47.5506
0.074	3.18	50.0125
0.074	3.2	52.538
0.074	3.22	55.1264
0.074	3.24	57.7773
0.074	3.26	60.4899
0.074	3.28	63.2638
0.074	3.3	66.0981
0.074	3.32	68.9922
0.074	3.34	71.9456
0.074	3.36	74.9573
0.074	3.38	78.0267
0.074	3.4	81.1531
0.074	3.42	84.3357
0.074	3.44	87.5737
0.074	3.46	90.8663
0.074	3.48	94.2127
0.074	3.5	97.6118
0.076	1.5	68.6116
0.076	1.52	66.0191
0.076	1.54	63.4783
0.076	1.56	60.9884
0.076	1.58	58.5496
0.076	1.6	56.1613
0.076	1.62	53.8234
0.076	1.64	51.5354
0.076	1.66	49.2972
0.076	1.68	47.1086
0.076	1.7	44.9693
0.076	1.72	42.8794
0.076	1.74	40.8384
0.076	1.76	38.8467
0.076	1.78	36.9039
0.076	1.8	35.0103
0.076	1.82	33.1658
0.076	1.84	31.3707
0.076	1.86	29.6252
0.076	1.88	27.9293
0.076	1.9	26.2836
0.076	1.92	24.6883
0.076	1.94	23.1437
0.076	1.96	21.6504
0.076	1.98	20.2088
0.076	2	18.8194
0.076	2.02	17.4827
0.076	2.04	16.1994
0.076	2.06	14.9702
0.076	2.08	13.7954
0.076	2.1	12.676
0.076	2.12	11.6127
0.076	2.14	10.6059
0.076	2.16	9.6566
0.076	2.18	8.76541
0.076	2.2	7.93308
0.076	2.22	7.16033
0.076	2.24	6.44795
0.076	2.26	5.79665
0.076	2.28	5.20709
0.076	2.3	4.68004
0.076	2.32	4.21613
0.076	2.34	3.81603
0.076	2.36	3.48052
0.076	2.38	3.21008
0.076	2.4	3.00543
0.076	2.42	2.86705
0.076	2.44	2.79552
0.076	2.46	2.79138
0.076	2.48	2.85511
0.076	2.5	2.98718
0.076	2.52	3.18789
0.076	2.54	3.45783
0.076	2.56	3.7972
0.076	2.58	4.20626
0.076	2.6	4.68551
0.076	2.62	5.235
0.076	2.64	5.85498
0.076	2.66	6.54562
0.076	2.68	7.30706
0.076	2.7	8.13937
0.076	2.72	9.04265
0.076	2.74	10.0169
0.076	2.76	11.0622
0.076	2.78	12.1783
0.076	2.8	13.3654
0.076	2.82	14.6232
0.076	2.84	15.9517
0.076	2.86	17.3507
0.076	2.88	18.8199
0.076	2.9	20.3593
0.076	2.92	21.9686
0.076	2.94	23.6476
0.076	2.96	25.3957
0.076	2.98	27.2129
0.076	3	29.0988
0.076	3.02	31.0532
0.076	3.04	33.0753
0.076	3.06	35.1651
0.076	3.08	37.322
0.076	3.1	39.5458
0.076	3.12	41.8358
0.076	3.14	44.1915
0.076	3.16	46.6127
0.076	3.18	49.0987
0.076	3.2	51.649
0.076	3.22	54.2631
0.076	3.24	56.9403
0.076	3.26	59.6803
0.076	3.28	62.4822
0.076	3.3	65.3455
0.076	3.32	68.2697
0.076	3.34	71.254
0.076	3.36	74.2976
0.076	3.38	77.4001
0.076	3.4	80.5607
0.076	3.42	83.7785
0.076	3.44	87.0528
0.076	3.46	90.3829
0.076	3.48	93.7678
0.076	3.5	97.207
0.078	1.5	65.8534
0.078	1.52	63.2914
0.078	1.54	60.7822
0.078	1.56	58.3256
0.078	1.58	55.9209
0.078	1.6	53.5678
0.078	1.62	51.2659
0.078	1.64	49.0148
0.078	1.66	46.8141
0.078	1.68	44.6636
0.078	1.7	42.5628
0.078	1.72	40.5116
0.078	1.74	38.5098
0.078	1.76	36.5572
0.078	1.78	34.6537
0.078	1.8	32.7993
0.078	1.82	30.9939
0.078	1.84	29.2378
0.078	1.86	27.5309
0.078	1.88	25.8734
0.078	1.9	24.2656
0.078	1.92	22.7078
0.078	1.94	21.2003
0.078	1.96	19.7435
0.078	1.98	18.3379
0.078	2	16.9838
0.078	2.02	15.6818
0.078	2.04	14.4326
0.078	2.06	13.2366
0.078	2.08	12.0947
0.078	2.1	11.0072
0.078	2.12	9.97508
0.078	2.14	8.9989
0.078	2.16	8.07933
0.078	2.18	7.21722
0.078	2.2	6.41317
0.078	2.22	5.6681
0.078	2.24	4.98258
0.078	2.26	4.35745
0.078	2.28	3.79334
0.078	2.3	3.2911
0.078	2.32	2.85132
0.078	2.34	2.47481
0.078	2.36	2.16202
0.078	2.38	1.91393
0.078	2.4	1.73089
0.078	2.42	1.61367
0.078	2.44	1.56273
0.078	2.46	1.5786
0.078	2.48	1.6619
0.078	2.5	1.81307
0.078	2.52	2.03248
0.078	2.54	2.32062
0.078	2.56	2.67785
0.078	2.58	3.10449
0.078	2.6	3.60087
0.078	2.62	4.16719
0.078	2.64	4.80381
0.078	2.66	5.5108
0.078	2.68	6.28839
0.078	2.7	7.13673
0.078	2.72	8.05576
0.078	2.74	9.04579
0.078	2.76	10.1067
0.078	2.78	11.2384
0.078	2.8	12.4411
0.078	2.82	13.7145
0.078	2.84	15.0585
0.078	2.86	16.4732
0.078	2.88	17.9583
0.078	2.9	19.5136
0.078	2.92	21.1389
0.078	2.94	22.8342
0.078	2.96	24.5988
0.078	2.98	26.4329
0.078	3	28.336
0.078	3.02	30.3078
0.078	3.04	32.3478
0.078	3.06	34.456
0.078	3.08	36.6318
0.078	3.1	38.8747
0.078	3.12	41.1845
0.078	3.14	43.5608
0.078	3.16	46.0029
0.078	3.18	48.5106
0.078	3.2	51.0833
0.078	3.22	53.7204
0.078	3.24	56.4215
0.078	3.26	59.1861
0.078	3.28	62.0134
0.078	3.3	64.9031
0.078	3.32	67.8545
0.078	3.34	70.8669
0.078	3.36	73.9398
0.078	3.38	77.0725
0.078	3.4	80.2641
0.078	3.42	83.5143
0.078	3.44	86.822
0.078	3.46	90.1866
0.078	3.48	93.6073
0.078	3.5	97.0832
0.08	1.5	63.265
0.08	1.52	60.7391
0.08	1.54	58.2673
0.08	1.56	55.8493
0.08	1.58	53.4844
0.08	1.6	51.172
0.08	1.62	48.9117
0.08	1.64	46.703
0.08	1.66	44.5454
0.08	1.68	42.4382
0.08	1.7	40.3814
0.08	1.72	38.3744
0.08	1.74	36.4169
0.08	1.76	34.5087
0.08	1.78	32.6497
0.08	1.8	30.8396
0.08	1.82	29.0784
0.08	1.84	27.3661
0.08	1.86	25.7027
0.08	1.88	24.0883
0.08	1.9	22.5232
0.08	1.92	21.0075
0.08	1.94	19.5415
0.08	1.96	18.1256
0.08	1.98	16.7601
0.08	2	15.4456
0.08	2.02	14.1824
0.08	2.04	12.9712
0.08	2.06	11.8124
0.08	2.08	10.7068
0.08	2.1	9.655
0.08	2.12	8.65745
0.08	2.14	7.71509
0.08	2.16	6.82853
0.08	2.18	5.99857
0.08	2.2	5.22584
0.08	2.22	4.5111
0.08	2.24	3.85515
0.08	2.26	3.25876
0.08	2.28	2.72256
0.08	2.3	2.24741
0.08	2.32	1.83398
0.08	2.34	1.48293
0.08	2.36	1.19499
0.08	2.38	0.970901
0.08	2.4	0.811116
0.08	2.42	0.716476
0.08	2.44	0.687563
0.08	2.46	0.72476
0.08	2.48	0.828742
0.08	2.5	0.999928
0.08	2.52	1.23884
0.08	2.54	1.546
0.08	2.56	1.92169
0.08	2.58	2.36635
0.08	2.6	2.88023
0.08	2.62	3.46371
0.08	2.64	4.11706
0.08	2.66	4.84043
0.08	2.68	5.6341
0.08	2.7	6.49822
0.08	2.72	7.43279
0.08	2.74	8.43795
0.08	2.76	9.51391
0.08	2.78	10.6605
0.08	2.8	11.8779
0.08	2.82	13.166
0.08	2.84	14.5247
0.08	2.86	15.9538
0.08	2.88	17.4535
0.08	2.9	19.0235
0.08	2.92	20.6636
0.08	2.94	22.3735
0.08	2.96	24.1532
0.08	2.98	26.0024
0.08	3	27.9209
0.08	3.02	29.9084
0.08	3.04	31.9644
0.08	3.06	34.0889
0.08	3.08	36.2813
0.08	3.1	38.5414
0.08	3.12	40.8688
0.08	3.14	43.2632
0.08	3.16	45.724
0.08	3.18	48.2509
0.08	3.2	50.8434
0.08	3.22	53.501
0.08	3.24	56.2234
0.08	3.26	59.0099
0.08	3.28	61.8601
0.08	3.3	64.7733
0.08	3.32	67.7492
0.08	3.34	70.787
0.08	3.36	73.8861
0.08	3.38	77.046
0.08	3.4	80.2661
0.08	3.42	83.5455
0.08	3.44	86.8836
0.08	3.46	90.2798
0.08	3.48	93.7332
0.08	3.5	97.243
0.082	1.5	60.8475
0.082	1.52	58.3631
0.082	1.54	55.9344
0.082	1.56	53.5606
0.082	1.58	51.2411
0.082	1.6	48.9751
0.082	1.62	46.7621
0.082	1.64	44.6012
0.082	1.66	42.492
0.082	1.68	40.4339
0.082	1.7	38.4264
0.082	1.72	36.469
0.082	1.74	34.5612
0.082	1.76	32.7028
0.082	1.78	30.8933
0.082	1.8	29.1327
0.082	1.82	27.4207
0.082	1.84	25.7572
0.082	1.86	24.1423
0.082	1.88	22.5759
0.082	1.9	21.0581
0.082	1.92	19.5891
0.082	1.94	18.1692
0.082	1.96	16.7985
0.082	1.98	15.4776
0.082	2	14.2068
0.082	2.02	12.9865
0.082	2.04	11.8172
0.082	2.06	10.6996
0.082	2.08	9.63396
0.082	2.1	8.62122
0.082	2.12	7.66193
0.082	2.14	6.75678
0.082	2.16	5.9064
0.082	2.18	5.11169
0.082	2.2	4.37319
0.082	2.22	3.69174
0.082	2.24	3.06809
0.082	2.26	2.50297
0.082	2.28	1.99721
0.082	2.3	1.55144
0.082	2.32	1.16655
0.082	2.34	0.843023
0.082	2.36	0.581793
0.082	2.38	0.38347
0.082	2.4	0.248794
0.082	2.42	0.178265
0.082	2.44	0.172623
0.082	2.46	0.232368
0.082	2.48	0.358243
0.082	2.5	0.550548
0.082	2.52	0.809827
0.082	2.54	1.13669
0.082	2.56	1.53155
0.082	2.58	1.99469
0.082	2.6	2.52648
0.082	2.62	3.12738
0.082	2.64	3.79754
0.082	2.66	4.53731
0.082	2.68	5.34683
0.082	2.7	6.22641
0.082	2.72	7.17613
0.082	2.74	8.19622
0.082	2.76	9.2866
0.082	2.78	10.4474
0.082	2.8	11.6788
0.082	2.82	12.9806
0.082	2.84	14.3529
0.082	2.86	15.7955
0.082	2.88	17.3085
0.082	2.9	18.8917
0.082	2.92	20.5452
0.082	2.94	22.2684
0.082	2.96	24.0616
0.082	2.98	25.9243
0.082	3	27.8563
0.082	3.02	29.8575
0.082	3.04	31.9276
0.082	3.06	34.0663
0.082	3.08	36.2734
0.082	3.1	38.5485
0.082	3.12	40.8912
0.082	3.14	43.3013
0.082	3.16	45.7784
0.082	3.18	48.3221
0.082	3.2	50.932
0.082	3.22	53.6076
0.082	3.24	56.3486
0.082	3.26	59.1544
0.082	3.28	62.0246
0.082	3.3	64.9587
0.082	3.32	67.9563
0.082	3.34	71.0166
0.082	3.36	74.1392
0.082	3.38	77.3235
0.082	3.4	80.5689
0.082	3.42	83.8747
0.082	3.44	87.2402
0.082	3.46	90.6649
0.082	3.48	94.148
0.082	3.5	97.6886
0.084	1.5	58.6017
0.084	1.52	56.1646
0.084	1.54	53.7846
0.084	1.56	51.4607
0.084	1.58	49.1922
0.084	1.6	46.9782
0.084	1.62	44.8181
0.084	1.64	42.7108
0.084	1.66	40.6557
0.084	1.68	38.6521
0.084	1.7	36.6994
0.084	1.72	34.797
0.084	1.74	32.9443
0.084	1.76	31.1408
0.084	1.78	29.3863
0.084	1.8	27.6803
0.084	1.82	26.0226
0.084	1.84	24.4131
0.084	1.86	22.8514
0.084	1.88	21.3379
0.084	1.9	19.8721
0.084	1.92	18.4545
0.084	1.94	17.0852
0.084	1.96	15.7644
0.084	1.98	14.4923
0.084	2	13.2693
0.084	2.02	12.096
0.084	2.04	10.9727
0.084	2.06	9.89992
0.084	2.08	8.87836
0.084	2.1	7.90834
0.084	2.12	6.99076
0.084	2.14	6.12619
0.084	2.16	5.31531
0.084	2.18	4.55892
0.084	2.2	3.85766
0.084	2.22	3.21236
0.084	2.24	2.62382
0.084	2.26	2.09257
0.084	2.28	1.61971
0.084	2.3	1.20569
0.084	2.32	0.851446
0.084	2.34	0.557643
0.084	2.36	0.32505
0.084	2.38	0.154411
0.084	2.4	0.0463679
0.084	2.42	0.0015694
0.084	2.44	0.0206298
0.084	2.46	0.104337
0.084	2.48	0.253041
0.084	2.5	0.467517
0.084	2.52	0.74821
0.084	2.54	1.09551
0.084	2.56	1.51011
0.084	2.58	1.99222
0.084	2.6	2.54233
0.084	2.62	3.16086
0.084	2.64	3.84807
0.084	2.66	4.6042
0.084	2.68	5.42961
0.084	2.7	6.32446
0.084	2.72	7.28902
0.084	2.74	8.32329
0.084	2.76	9.42759
0.084	2.78	10.602
0.084	2.8	11.8465
0.084	2.82	13.1611
0.084	2.84	14.546
0.084	2.86	16.001
0.084	2.88	17.5262
0.084	2.9	19.1214
0.084	2.92	20.7866
0.084	2.94	22.5216
0.084	2.96	24.3265
0.084	2.98	26.2011
0.084	3	28.1449
0.084	3.02	30.1581
0.084	3.04	32.2402
0.084	3.06	34.3912
0.084	3.08	36.6108
0.084	3.1	38.8987
0.084	3.12	41.2545
0.084	3.14	43.678
0.084	3.16	46.169
0.084	3.18	48.727
0.084	3.2	51.3517
0.084	3.22	54.0428
0.084	3.24	56.7997
0.084	3.26	59.6222
0.084	3.28	62.5097
0.084	3.3	65.4619
0.084	3.32	68.4782
0.084	3.34	71.5583
0.084	3.36	74.7014
0.084	3.38	77.9072
0.084	3.4	81.1749
0.084	3.42	84.5042
0.084	3.44	87.8941
0.084	3.46	91.3442
0.084	3.48	94.8539
0.084	3.5	98.4223
0.086	1.5	56.5286
0.086	1.52	54.1445
0.086	1.54	51.8189
0.086	1.56	49.5506
0.086	1.58	47.3389
0.086	1.6	45.1826
0.086	1.62	43.0809
0.086	1.64	41.0328
0.086	1.66	39.0374
0.086	1.68	37.094
0.086	1.7	35.2017
0.086	1.72	33.3597
0.086	1.74	31.5675
0.086	1.76	29.8245
0.086	1.78	28.1301
0.086	1.8	26.4841
0.086	1.82	24.8857
0.086	1.84	23.3352
0.086	1.86	21.8319
0.086	1.88	20.3759
0.086	1.9	18.9672
0.086	1.92	17.6057
0.086	1.94	16.2915
0.086	1.96	15.0249
0.086	1.98	13.8061
0.086	2	12.6354
0.086	2.02	11.5131
0.086	2.04	10.4399
0.086	2.06	9.41593
0.086	2.08	8.44197
0.086	2.1	7.51844
0.086	2.12	6.64609
0.086	2.14	5.82556
0.086	2.16	5.05749
0.086	2.18	4.34266
0.086	2.2	3.68174
0.086	2.22	3.07553
0.086	2.24	2.52462
0.086	2.26	2.03015
0.086	2.28	1.59248
0.086	2.3	1.21262
0.086	2.32	0.891398
0.086	2.34	0.629347
0.086	2.36	0.427353
0.086	2.38	0.286179
0.086	2.4	0.206462
0.086	2.42	0.189007
0.086	2.44	0.234332
0.086	2.46	0.343069
0.086	2.48	0.516063
0.086	2.5	0.753651
0.086	2.52	1.05645
0.086	2.54	1.42513
0.086	2.56	1.86011
0.086	2.58	2.36174
0.086	2.6	2.93056
0.086	2.62	3.56692
0.086	2.64	4.27131
0.086	2.66	5.04387
0.086	2.68	5.885
0.086	2.7	6.79497
0.086	2.72	7.77389
0.086	2.74	8.82209
0.086	2.76	9.93978
0.086	2.78	11.1269
0.086	2.8	12.3838
0.086	2.82	13.7104
0.086	2.84	15.1068
0.086	2.86	16.573
0.086	2.88	18.1091
0.086	2.9	19.715
0.086	2.92	21.3907
0.086	2.94	23.1361
0.086	2.96	24.9511
0.086	2.98	26.8356
0.086	3	28.7896
0.086	3.02	30.8128
0.086	3.04	32.9051
0.086	3.06	35.0664
0.086	3.08	37.2962
0.086	3.1	39.5947
0.086	3.12	41.9613
0.086	3.14	44.396
0.086	3.16	46.8984
0.086	3.18	49.4684
0.086	3.2	52.1053
0.086	3.22	54.8091
0.086	3.24	57.5795
0.086	3.26	60.4158
0.086	3.28	63.318
0.086	3.3	66.2855
0.086	3.32	69.3179
0.086	3.34	72.4146
0.086	3.36	75.5753
0.086	3.38	78.7997
0.086	3.4	82.0868
0.086	3.42	85.4364
0.086	3.44	88.8478
0.086	3.46	92.3204
0.086	3.48	95.8535
0.086	3.5	99.4466
0.088	1.5	54.6292
0.088	1.52	52.3038
0.088	1.54	50.0382
0.088	1.56	47.8314
0.088	1.58	45.6822
0.088	1.6	43.5894
0.088	1.62	41.5519
0.088	1.64	39.5687
0.088	1.66	37.6387
0.088	1.68	35.7609
0.088	1.7	33.9345
0.088	1.72	32.1586
0.088	1.74	30.4324
0.088	1.76	28.7552
0.088	1.78	27.1264
0.088	1.8	25.5454
0.088	1.82	24.0119
0.088	1.84	22.5253
0.088	1.86	21.0854
0.088	1.88	19.692
0.088	1.9	18.345
0.088	1.92	17.0443
0.088	1.94	15.79
0.088	1.96	14.5822
0.088	1.98	13.421
0.088	2	12.3068
0.088	2.02	11.2399
0.088	2.04	10.2207
0.088	2.06	9.24958
0.088	2.08	8.32707
0.088	2.1	7.4538
0.088	2.12	6.63027
0.088	2.14	5.85722
0.088	2.16	5.13531
0.088	2.18	4.46518
0.088	2.2	3.84763
0.088	2.22	3.28332
0.088	2.24	2.77314
0.088	2.26	2.31782
0.088	2.28	1.91811
0.088	2.3	1.5749
0.088	2.32	1.28875
0.088	2.34	1.06074
0.088	2.36	0.891381
0.088	2.38	0.78152
0.088	2.4	0.731865
0.088	2.42	0.743218
0.088	2.44	0.816181
0.088	2.46	0.951561
0.088	2.48	1.14973
0.088	2.5	1.41158
0.088	2.52	1.73759
0.088	2.54	2.12834
0.088	2.56	2.58434
0.088	2.58	3.10604
0.088	2.6	3.69405
0.088	2.62	4.34859
0.088	2.64	5.07027
0.088	2.66	5.85929
0.088	2.68	6.71604
0.088	2.7	7.6408
0.088	2.72	8.63395
0.088	2.74	9.69555
0.088	2.76	10.826
0.088	2.78	12.0253
0.088	2.8	13.2937
0.088	2.82	14.6314
0.088	2.84	16.0383
0.088	2.86	17.5146
0.088	2.88	19.0603
0.088	2.9	20.6756
0.088	2.92	22.3603
0.088	2.94	24.1145
0.088	2.96	25.938
0.088	2.98	27.8309
0.088	3	29.7931
0.088	3.02	31.8245
0.088	3.04	33.9249
0.088	3.06	36.0943
0.088	3.08	38.3325
0.088	3.1	40.6392
0.088	3.12	43.0144
0.088	3.14	45.458
0.088	3.16	47.9694
0.088	3.18	50.5487
0.088	3.2	53.1954
0.088	3.22	55.9095
0.088	3.24	58.6905
0.088	3.26	61.5381
0.088	3.28	64.4521
0.088	3.3	67.432
0.088	3.32	70.4776
0.088	3.34	73.5882
0.088	3.36	76.7637
0.088	3.38	80.0035
0.088	3.4	83.3071
0.088	3.42	86.674
0.088	3.44	90.1037
0.088	3.46	93.5957
0.088	3.48	97.1494
0.088	3.5	100.764
0.09	1.5	52.9043
0.09	1.52	50.6434
0.09	1.54	48.4438
0.09	1.56	46.3042
0.09	1.58	44.2233
0.09	1.6	42.1997
0.09	1.62	40.2322
0.09	1.64	38.3196
0.09	1.66	36.4606
0.09	1.68	34.6543
0.09	1.7	32.8995
0.09	1.72	31.1952
0.09	1.74	29.5404
0.09	1.76	27.9346
0.09	1.78	26.3767
0.09	1.8	24.8661
0.09	1.82	23.4024
0.09	1.84	21.9851
0.09	1.86	20.6136
0.09	1.88	19.2878
0.09	1.9	18.0074
0.09	1.92	16.7724
0.09	1.94	15.5826
0.09	1.96	14.4382
0.09	1.98	13.3391
0.09	2	12.2858
0.09	2.02	11.2785
0.09	2.04	10.3174
0.09	2.06	9.40313
0.09	2.08	8.53603
0.09	2.1	7.71662
0.09	2.12	6.94562
0.09	2.14	6.22354
0.09	2.16	5.55108
0.09	2.18	4.9289
0.09	2.2	4.35777
0.09	2.22	3.83851
0.09	2.24	3.37174
0.09	2.26	2.95843
0.09	2.28	2.59915
0.09	2.3	2.29488
0.09	2.32	2.04637
0.09	2.34	1.8543
0.09	2.36	1.71959
0.09	2.38	1.64295
0.09	2.4	1.62525
0.09	2.42	1.66702
0.09	2.44	1.76913
0.09	2.46	1.9323
0.09	2.48	2.15706
0.09	2.5	2.44426
0.09	2.52	2.7943
0.09	2.54	3.20796
0.09	2.56	3.68566
0.09	2.58	4.22806
0.09	2.6	4.83549
0.09	2.62	5.50855
0.09	2.64	6.24765
0.09	2.66	7.05316
0.09	2.68	7.92547
0.09	2.7	8.86487
0.09	2.72	9.8718
0.09	2.74	10.9465
0.09	2.76	12.0891
0.09	2.78	13.2999
0.09	2.8	14.579
0.09	2.82	15.9268
0.09	2.84	17.3432
0.09	2.86	18.8286
0.09	2.88	20.3828
0.09	2.9	22.0061
0.09	2.92	23.6984
0.09	2.94	25.4597
0.09	2.96	27.2902
0.09	2.98	29.1898
0.09	3	31.1584
0.09	3.02	33.196
0.09	3.04	35.3026
0.09	3.06	37.4782
0.09	3.08	39.7223
0.09	3.1	42.0353
0.09	3.12	44.4167
0.09	3.14	46.8667
0.09	3.16	49.3847
0.09	3.18	51.9709
0.09	3.2	54.6248
0.09	3.22	57.3464
0.09	3.24	60.1355
0.09	3.26	62.9916
0.09	3.28	65.9146
0.09	3.3	68.9042
0.09	3.32	71.9599
0.09	3.34	75.0816
0.09	3.36	78.2689
0.09	3.38	81.5212
0.09	3.4	84.8382
0.09	3.42	88.2194
0.09	3.44	91.6645
0.09	3.46	95.1727
0.09	3.48	98.7436
0.09	3.5	102.377
0.092	1.5	51.3549
0.092	1.52	49.1644
0.092	1.54	47.0366
0.092	1.56	44.9701
0.092	1.58	42.9633
0.092	1.6	41.0147
0.092	1.62	39.1231
0.092	1.64	37.2868
0.092	1.66	35.5047
0.092	1.68	33.7755
0.092	1.7	32.0979
0.092	1.72	30.4708
0.092	1.74	28.8932
0.092	1.76	27.364
0.092	1.78	25.8825
0.092	1.8	24.4479
0.092	1.82	23.0593
0.092	1.84	21.7163
0.092	1.86	20.4185
0.092	1.88	19.1653
0.092	1.9	17.9565
0.092	1.92	16.7918
0.092	1.94	15.6713
0.092	1.96	14.5948
0.092	1.98	13.5624
0.092	2	12.5744
0.092	2.02	11.6309
0.092	2.04	10.7322
0.092	2.06	9.87871
0.092	2.08	9.07089
0.092	2.1	8.30919
0.092	2.12	7.59432
0.092	2.14	6.92678
0.092	2.16	6.30716
0.092	2.18	5.73627
0.092	2.2	5.21481
0.092	2.22	4.74343
0.092	2.24	4.32303
0.092	2.26	3.95433
0.092	2.28	3.63813
0.092	2.3	3.37531
0.092	2.32	3.16656
0.092	2.34	3.01279
0.092	2.36	2.91475
0.092	2.38	2.87328
0.092	2.4	2.88909
0.092	2.42	2.96302
0.092	2.44	3.09587
0.092	2.46	3.28814
0.092	2.48	3.54073
0.092	2.5	3.85431
0.092	2.52	4.22937
0.092	2.54	4.66672
0.092	2.56	5.16692
0.092	2.58	5.73044
0.092	2.6	6.3579
0.092	2.62	7.04978
0.092	2.64	7.80638
0.092	2.66	8.62849
0.092	2.68	9.51628
0.092	2.7	10.4702
0.092	2.72	11.4906
0.092	2.74	12.5777
0.092	2.76	13.732
0.092	2.78	14.9535
0.092	2.8	16.2427
0.092	2.82	17.5997
0.092	2.84	19.0247
0.092	2.86	20.5179
0.092	2.88	22.0794
0.092	2.9	23.7092
0.092	2.92	25.4077
0.092	2.94	27.1748
0.092	2.96	29.0106
0.092	2.98	30.9151
0.092	3	32.8883
0.092	3.02	34.9303
0.092	3.04	37.0411
0.092	3.06	39.2206
0.092	3.08	41.4688
0.092	3.1	43.7856
0.092	3.12	46.1711
0.092	3.14	48.6249
0.092	3.16	51.1471
0.092	3.18	53.7377
0.092	3.2	56.3963
0.092	3.22	59.1228
0.092	3.24	61.9171
0.092	3.26	64.7791
0.092	3.28	67.7083
0.092	3.3	70.7046
0.092	3.32	73.7679
0.092	3.34	76.8975
0.092	3.36	80.0935
0.092	3.38	83.3554
0.092	3.4	86.6828
0.092	3.42	90.0753
0.092	3.44	93.5324
0.092	3.46	97.0539
0.092	3.48	100.639
0.092	3.5	104.287
0.094	1.5	49.9821
0.094	1.52	47.8678
0.094	1.54	45.8176
0.094	1.56	43.8301
0.094	1.58	41.9033
0.094	1.6	40.0357
0.094	1.62	38.2257
0.094	1.64	36.4717
0.094	1.66	34.7722
0.094	1.68	33.1259
0.094	1.7	31.5313
0.094	1.72	29.9871
0.094	1.74	28.4921
0.094	1.76	27.0453
0.094	1.78	25.6456
0.094	1.8	24.2921
0.094	1.82	22.9842
0.094	1.84	21.7208
0.094	1.86	20.5017
0.094	1.88	19.3261
0.094	1.9	18.1939
0.094	1.92	17.1045
0.094	1.94	16.058
0.094	1.96	15.0541
0.094	1.98	14.093
0.094	2	13.1746
0.094	2.02	12.2993
0.094	2.04	11.4671
0.094	2.06	10.6785
0.094	2.08	9.93401
0.094	2.1	9.2338
0.094	2.12	8.57877
0.094	2.14	7.9693
0.094	2.16	7.40599
0.094	2.18	6.88968
0.094	2.2	6.4209
0.094	2.22	6.00051
0.094	2.24	5.62939
0.094	2.26	5.30812
0.094	2.28	5.03758
0.094	2.3	4.81872
0.094	2.32	4.65212
0.094	2.34	4.53884
0.094	2.36	4.47957
0.094	2.38	4.47505
0.094	2.4	4.52637
0.094	2.42	4.63406
0.094	2.44	4.79898
0.094	2.46	5.02188
0.094	2.48	5.30356
0.094	2.5	5.64458
0.094	2.52	6.04576
0.094	2.54	6.50762
0.094	2.56	7.03091
0.094	2.58	7.61624
0.094	2.6	8.26404
0.094	2.62	8.97493
0.094	2.64	9.7495
0.094	2.66	10.5881
0.094	2.68	11.4914
0.094	2.7	12.4595
0.094	2.72	13.493
0.094	2.74	14.5923
0.094	2.76	15.7576
0.094	2.78	16.9894
0.094	2.8	18.2877
0.094	2.82	19.653
0.094	2.84	21.0856
0.094	2.86	22.5854
0.094	2.88	24.1529
0.094	2.9	25.7882
0.094	2.92	27.4913
0.094	2.94	29.2625
0.094	2.96	31.1019
0.094	2.98	33.0097
0.094	3	34.9856
0.094	3.02	37.0302
0.094	3.04	39.143
0.094	3.06	41.3245
0.094	3.08	43.5745
0.094	3.1	45.8931
0.094	3.12	48.28
0.094	3.14	50.7355
0.094	3.16	53.2595
0.094	3.18	55.8519
0.094	3.2	58.5125
0.094	3.22	61.2413
0.094	3.24	64.0383
0.094	3.26	66.9031
0.094	3.28	69.8358
0.094	3.3	72.8361
0.094	3.32	75.9038
0.094	3.34	79.0386
0.094	3.36	82.2403
0.094	3.38	85.5087
0.094	3.4	88.8434
0.094	3.42	92.244
0.094	3.44	95.7103
0.094	3.46	99.2417
0.094	3.48	102.838
0.094	3.5	106.498
0.096	1.5	48.7868
0.096	1.52	46.7546
0.096	1.54	44.7881
0.096	1.56	42.8854
0.096	1.58	41.0446
0.096	1.6	39.2639
0.096	1.62	37.5415
0.096	1.64	35.8755
0.096	1.66	34.2646
0.096	1.68	32.7068
0.096	1.7	31.201
0.096	1.72	29.7454
0.096	1.74	28.3387
0.096	1.76	26.9799
0.096	1.78	25.6675
0.096	1.8	24.4008
0.096	1.82	23.1787
0.096	1.84	22.0003
0.096	1.86	20.865
0.096	1.88	19.7723
0.096	1.9	18.7215
0.096	1.92	17.7125
0.096	1.94	16.7447
0.096	1.96	15.8182
0.096	1.98	14.9328
0.096	2	14.0886
0.096	2.02	13.2858
0.096	2.04	12.5244
0.096	2.06	11.8049
0.096	2.08	11.1275
0.096	2.1	10.4929
0.096	2.12	9.9012
0.096	2.14	9.35337
0.096	2.16	8.85003
0.096	2.18	8.39147
0.096	2.2	7.97867
0.096	2.22	7.61238
0.096	2.24	7.29336
0.096	2.26	7.02231
0.096	2.28	6.80014
0.096	2.3	6.6277
0.096	2.32	6.50562
0.096	2.34	6.43509
0.096	2.36	6.41664
0.096	2.38	6.45124
0.096	2.4	6.53977
0.096	2.42	6.68288
0.096	2.44	6.88151
0.096	2.46	7.13639
0.096	2.48	7.44833
0.096	2.5	7.81797
0.096	2.52	8.24614
0.096	2.54	8.73345
0.096	2.56	9.28056
0.096	2.58	9.88818
0.096	2.6	10.5569
0.096	2.62	11.2872
0.096	2.64	12.0798
0.096	2.66	12.9351
0.096	2.68	13.8536
0.096	2.7	14.8358
0.096	2.72	15.8823
0.096	2.74	16.9931
0.096	2.76	18.169
0.096	2.78	19.4102
0.096	2.8	20.7169
0.096	2.82	22.0897
0.096	2.84	23.5287
0.096	2.86	25.0342
0.096	2.88	26.6064
0.096	2.9	28.2457
0.096	2.92	29.9522
0.096	2.94	31.726
0.096	2.96	33.5674
0.096	2.98	35.4766
0.096	3	37.4535
0.096	3.02	39.4985
0.096	3.04	41.6116
0.096	3.06	43.7929
0.096	3.08	46.0424
0.096	3.1	48.3604
0.096	3.12	50.7466
0.096	3.14	53.2015
0.096	3.16	55.7246
0.096	3.18	58.3163
0.096	3.2	60.9763
0.096	3.22	63.7047
0.096	3.24	66.5016
0.096	3.26	69.3666
0.096	3.28	72.2999
0.096	3.3	75.3013
0.096	3.32	78.3704
0.096	3.34	81.5074
0.096	3.36	84.7119
0.096	3.38	87.9838
0.096	3.4	91.3226
0.096	3.42	94.7284
0.096	3.44	98.2005
0.096	3.46	101.739
0.096	3.48	105.343
0.096	3.5	109.012
0.098	1.5	47.7699
0.098	1.52	45.8259
0.098	1.54	43.949
0.098	1.56	42.1371
0.098	1.58	40.3882
0.098	1.6	38.7002
0.098	1.62	37.0713
0.098	1.64	35.4995
0.098	1.66	33.9829
0.098	1.68	32.5197
0.098	1.7	31.1084
0.098	1.72	29.7472
0.098	1.74	28.4346
0.098	1.76	27.1693
0.098	1.78	25.9499
0.098	1.8	24.7753
0.098	1.82	23.6445
0.098	1.84	22.5564
0.098	1.86	21.5104
0.098	1.88	20.5056
0.098	1.9	19.5414
0.098	1.92	18.6175
0.098	1.94	17.7334
0.098	1.96	16.8889
0.098	1.98	16.084
0.098	2	15.3185
0.098	2.02	14.5926
0.098	2.04	13.9062
0.098	2.06	13.2599
0.098	2.08	12.6538
0.098	2.1	12.0884
0.098	2.12	11.5641
0.098	2.14	11.0816
0.098	2.16	10.6415
0.098	2.18	10.2442
0.098	2.2	9.89066
0.098	2.22	9.58151
0.098	2.24	9.31757
0.098	2.26	9.09952
0.098	2.28	8.92842
0.098	2.3	8.80493
0.098	2.32	8.72984
0.098	2.34	8.70418
0.098	2.36	8.72876
0.098	2.38	8.80437
0.098	2.4	8.93191
0.098	2.42	9.11217
0.098	2.44	9.34605
0.098	2.46	9.63433
0.098	2.48	9.97789
0.098	2.5	10.3773
0.098	2.52	10.8335
0.098	2.54	11.347
0.098	2.56	11.9187
0.098	2.58	12.5493
0.098	2.6	13.2394
0.098	2.62	13.9895
0.098	2.64	14.8003
0.098	2.66	15.6723
0.098	2.68	16.6061
0.098	2.7	17.6023
0.098	2.72	18.6612
0.098	2.74	19.7833
0.098	2.76	20.9691
0.098	2.78	22.219
0.098	2.8	23.5335
0.098	2.82	24.9127
0.098	2.84	26.3572
0.098	2.86	27.8672
0.098	2.88	29.443
0.098	2.9	31.0849
0.098	2.92	32.7931
0.098	2.94	34.5681
0.098	2.96	36.4098
0.098	2.98	38.3186
0.098	3	40.2947
0.098	3.02	42.3383
0.098	3.04	44.4495
0.098	3.06	46.6285
0.098	3.08	48.8755
0.098	3.1	51.1906
0.098	3.12	53.5739
0.098	3.14	56.0254
0.098	3.16	58.5453
0.098	3.18	61.1337
0.098	3.2	63.7906
0.098	3.22	66.5159
0.098	3.24	69.3099
0.098	3.26	72.1723
0.098	3.28	75.1033
0.098	3.3	78.1028
0.098	3.32	81.1706
0.098	3.34	84.3067
0.098	3.36	87.5109
0.098	3.38	90.7832
0.098	3.4	94.1232
0.098	3.42	97.5307
0.098	3.44	101.006
0.098	3.46	104.548
0.098	3.48	108.156
0.098	3.5	111.831
0.1	1.5	46.9325
0.1	1.52	45.0826
0.1	1.54	43.3012
0.1	1.56	41.5863
0.1	1.58	39.9353
0.1	1.6	38.3463
0.1	1.62	36.8168
0.1	1.64	35.3451
0.1	1.66	33.9288
0.1	1.68	32.5662
0.1	1.7	31.2551
0.1	1.72	29.9941
0.1	1.74	28.7813
0.1	1.76	27.6152
0.1	1.78	26.4944
0.1	1.8	25.4175
0.1	1.82	24.3835
0.1	1.84	23.3912
0.1	1.86	22.4395
0.1	1.88	21.5279
0.1	1.9	20.6554
0.1	1.92	19.8217
0.1	1.94	19.0261
0.1	1.96	18.2685
0.1	1.98	17.5487
0.1	2	16.8664
0.1	2.02	16.2218
0.1	2.04	15.6148
0.1	2.06	15.0459
0.1	2.08	14.5151
0.1	2.1	14.0229
0.1	2.12	13.5698
0.1	2.14	13.1563
0.1	2.16	12.7829
0.1	2.18	12.4504
0.1	2.2	12.1592
0.1	2.22	11.9104
0.1	2.24	11.7046
0.1	2.26	11.5424
0.1	2.28	11.425
0.1	2.3	11.353
0.1	2.32	11.3274
0.1	2.34	11.349
0.1	2.36	11.4186
0.1	2.38	11.5372
0.1	2.4	11.7057
0.1	2.42	11.9249
0.1	2.44	12.1956
0.1	2.46	12.5187
0.1	2.48	12.8951
0.1	2.5	13.3255
0.1	2.52	13.8106
0.1	2.54	14.3514
0.1	2.56	14.9485
0.1	2.58	15.6026
0.1	2.6	16.3144
0.1	2.62	17.0846
0.1	2.64	17.9138
0.1	2.66	18.8027
0.1	2.68	19.7517
0.1	2.7	20.7616
0.1	2.72	21.8327
0.1	2.74	22.9657
0.1	2.76	24.1609
0.1	2.78	25.419
0.1	2.8	26.7402
0.1	2.82	28.1251
0.1	2.84	29.574
0.1	2.86	31.0873
0.1	2.88	32.6655
0.1	2.9	34.3086
0.1	2.92	36.0173
0.1	2.94	37.7917
0.1	2.96	39.6321
0.1	2.98	41.539
0.1	3	43.5123
0.1	3.02	45.5526
0.1	3.04	47.6599
0.1	3.06	49.8345
0.1	3.08	52.0768
0.1	3.1	54.3866
0.1	3.12	56.7644
0.1	3.14	59.2104
0.1	3.16	61.7245
0.1	3.18	64.307
0.1	3.2	66.9581
0.1	3.22	69.6778
0.1	3.24	72.466
0.1	3.26	75.323
0.1	3.28	78.2489
0.1	3.3	81.2435
0.1	3.32	84.3069
0.1	3.34	87.4392
0.1	3.36	90.6401
0.1	3.38	93.9096
0.1	3.4	97.2477
0.1	3.42	100.654
0.1	3.44	104.129
0.1	3.46	107.671
0.1	3.48	111.281
0.1	3.5	114.958
0.102	1.5	46.2756
0.102	1.52	44.5259
0.102	1.54	42.8463
0.102	1.56	41.2341
0.102	1.58	39.6873
0.102	1.6	38.203
0.102	1.62	36.7793
0.102	1.64	35.4134
0.102	1.66	34.1035
0.102	1.68	32.8472
0.102	1.7	31.6426
0.102	1.72	30.4875
0.102	1.74	29.3803
0.102	1.76	28.3193
0.102	1.78	27.3027
0.102	1.8	26.3291
0.102	1.82	25.3974
0.102	1.84	24.5061
0.102	1.86	23.6543
0.102	1.88	22.841
0.102	1.9	22.0655
0.102	1.92	21.3269
0.102	1.94	20.6249
0.102	1.96	19.959
0.102	1.98	19.3289
0.102	2	18.7344
0.102	2.02	18.1756
0.102	2.04	17.6525
0.102	2.06	17.165
0.102	2.08	16.7137
0.102	2.1	16.2988
0.102	2.12	15.9206
0.102	2.14	15.5798
0.102	2.16	15.2768
0.102	2.18	15.0123
0.102	2.2	14.787
0.102	2.22	14.6015
0.102	2.24	14.4568
0.102	2.26	14.3535
0.102	2.28	14.2925
0.102	2.3	14.2747
0.102	2.32	14.3009
0.102	2.34	14.372
0.102	2.36	14.489
0.102	2.38	14.6527
0.102	2.4	14.864
0.102	2.42	15.1237
0.102	2.44	15.4329
0.102	2.46	15.7923
0.102	2.48	16.2028
0.102	2.5	16.6653
0.102	2.52	17.1806
0.102	2.54	17.7494
0.102	2.56	18.3726
0.102	2.58	19.0509
0.102	2.6	19.785
0.102	2.62	20.5756
0.102	2.64	21.4235
0.102	2.66	22.3293
0.102	2.68	23.2935
0.102	2.7	24.3169
0.102	2.72	25.4
0.102	2.74	26.5435
0.102	2.76	27.7476
0.102	2.78	29.0131
0.102	2.8	30.3403
0.102	2.82	31.73
0.102	2.84	33.1822
0.102	2.86	34.6978
0.102	2.88	36.2769
0.102	2.9	37.92
0.102	2.92	39.6276
0.102	2.94	41.4
0.102	2.96	43.2374
0.102	2.98	45.1404
0.102	3	47.1092
0.102	3.02	49.1442
0.102	3.04	51.2456
0.102	3.06	53.4138
0.102	3.08	55.6489
0.102	3.1	57.9514
0.102	3.12	60.3214
0.102	3.14	62.7593
0.102	3.16	65.2651
0.102	3.18	67.8392
0.102	3.2	70.4818
0.102	3.22	73.1928
0.102	3.24	75.9727
0.102	3.26	78.8215
0.102	3.28	81.7393
0.102	3.3	84.7263
0.102	3.32	87.7823
0.102	3.34	90.9077
0.102	3.36	94.1021
0.102	3.38	97.3659
0.102	3.4	100.699
0.102	3.42	104.101
0.102	3.44	107.572
0.102	3.46	111.111
0.102	3.48	114.72
0.102	3.5	118.396
0.104	1.5	45.8001
0.104	1.52	44.1567
0.104	1.54	42.5848
0.104	1.56	41.0819
0.104	1.58	39.6451
0.104	1.6	38.2719
0.104	1.62	36.9597
0.104	1.64	35.706
0.104	1.66	34.5084
0.104	1.68	33.3645
0.104	1.7	32.2721
0.104	1.72	31.2291
0.104	1.74	30.2332
0.104	1.76	29.283
0.104	1.78	28.3764
0.104	1.8	27.5119
0.104	1.82	26.6879
0.104	1.84	25.9033
0.104	1.86	25.1566
0.104	1.88	24.447
0.104	1.9	23.7734
0.104	1.92	23.1352
0.104	1.94	22.5317
0.104	1.96	21.9623
0.104	1.98	21.4269
0.104	2	20.9249
0.104	2.02	20.4564
0.104	2.04	20.0213
0.104	2.06	19.6199
0.104	2.08	19.2521
0.104	2.1	18.9183
0.104	2.12	18.619
0.104	2.14	18.3546
0.104	2.16	18.1256
0.104	2.18	17.9327
0.104	2.2	17.7765
0.104	2.22	17.6577
0.104	2.24	17.5771
0.104	2.26	17.5355
0.104	2.28	17.5338
0.104	2.3	17.5727
0.104	2.32	17.6533
0.104	2.34	17.7763
0.104	2.36	17.9427
0.104	2.38	18.1535
0.104	2.4	18.4094
0.104	2.42	18.7116
0.104	2.44	19.0609
0.104	2.46	19.458
0.104	2.48	19.9041
0.104	2.5	20.3999
0.104	2.52	20.9463
0.104	2.54	21.5441
0.104	2.56	22.1942
0.104	2.58	22.8973
0.104	2.6	23.6541
0.104	2.62	24.4657
0.104	2.64	25.3324
0.104	2.66	26.2552
0.104	2.68	27.2346
0.104	2.7	28.2714
0.104	2.72	29.3661
0.104	2.74	30.5194
0.104	2.76	31.732
0.104	2.78	33.0042
0.104	2.8	34.3368
0.104	2.82	35.7302
0.104	2.84	37.1849
0.104	2.86	38.7015
0.104	2.88	40.2804
0.104	2.9	41.9222
0.104	2.92	43.6273
0.104	2.94	45.396
0.104	2.96	47.2288
0.104	2.98	49.1262
0.104	3	51.0885
0.104	3.02	53.1162
0.104	3.04	55.2096
0.104	3.06	57.3691
0.104	3.08	59.5951
0.104	3.1	61.8879
0.104	3.12	64.2477
0.104	3.14	66.675
0.104	3.16	69.17
0.104	3.18	71.733
0.104	3.2	74.3644
0.104	3.22	77.0643
0.104	3.24	79.8329
0.104	3.26	82.6707
0.104	3.28	85.5775
0.104	3.3	88.5537
0.104	3.32	91.5994
0.104	3.34	94.7148
0.104	3.36	97.8998
0.104	3.38	101.155
0.104	3.4	104.479
0.104	3.42	107.873
0.104	3.44	111.338
0.104	3.46	114.871
0.104	3.48	118.474
0.104	3.5	122.147
0.106	1.5	45.5071
0.106	1.52	43.976
0.106	1.54	42.5182
0.106	1.56	41.1304
0.106	1.58	39.81
0.106	1.6	38.554
0.106	1.62	37.3595
0.106	1.64	36.2242
0.106	1.66	35.145
0.106	1.68	34.1195
0.106	1.7	33.1454
0.106	1.72	32.2202
0.106	1.74	31.3417
0.106	1.76	30.5081
0.106	1.78	29.7172
0.106	1.8	28.9673
0.106	1.82	28.2568
0.106	1.84	27.5843
0.106	1.86	26.9483
0.106	1.88	26.3477
0.106	1.9	25.7814
0.106	1.92	25.2487
0.106	1.94	24.7487
0.106	1.96	24.2808
0.106	1.98	23.8446
0.106	2	23.4398
0.106	2.02	23.0662
0.106	2.04	22.7237
0.106	2.06	22.4124
0.106	2.08	22.1323
0.106	2.1	21.8839
0.106	2.12	21.6674
0.106	2.14	21.4831
0.106	2.16	21.3319
0.106	2.18	21.214
0.106	2.2	21.1302
0.106	2.22	21.0813
0.106	2.24	21.068
0.106	2.26	21.091
0.106	2.28	21.1513
0.106	2.3	21.2496
0.106	2.32	21.3871
0.106	2.34	21.5644
0.106	2.36	21.7825
0.106	2.38	22.0424
0.106	2.4	22.3451
0.106	2.42	22.6914
0.106	2.44	23.0823
0.106	2.46	23.5189
0.106	2.48	24.0017
0.106	2.5	24.5321
0.106	2.52	25.1108
0.106	2.54	25.7384
0.106	2.56	26.4162
0.106	2.58	27.1447
0.106	2.6	27.9249
0.106	2.62	28.7576
0.106	2.64	29.6435
0.106	2.66	30.5834
0.106	2.68	31.5779
0.106	2.7	32.628
0.106	2.72	33.7342
0.106	2.74	34.897
0.106	2.76	36.1173
0.106	2.78	37.3957
0.106	2.8	38.7327
0.106	2.82	40.129
0.106	2.84	41.5852
0.106	2.86	43.1017
0.106	2.88	44.6791
0.106	2.9	46.3183
0.106	2.92	48.0192
0.106	2.94	49.7828
0.106	2.96	51.6093
0.106	2.98	53.4993
0.106	3	55.4534
0.106	3.02	57.4718
0.106	3.04	59.5552
0.106	3.06	61.7039
0.106	3.08	63.9183
0.106	3.1	66.199
0.106	3.12	68.5463
0.106	3.14	70.9606
0.106	3.16	73.4422
0.106	3.18	75.9916
0.106	3.2	78.609
0.106	3.22	81.2949
0.106	3.24	84.0496
0.106	3.26	86.8733
0.106	3.28	89.7663
0.106	3.3	92.7288
0.106	3.32	95.7611
0.106	3.34	98.8634
0.106	3.36	102.036
0.106	3.38	105.279
0.106	3.4	108.592
0.106	3.42	111.975
0.106	3.44	115.429
0.106	3.46	118.953
0.106	3.48	122.548
0.106	3.5	126.213
0.108	1.5	45.3975
0.108	1.52	43.9852
0.108	1.54	42.6474
0.108	1.56	41.3812
0.108	1.58	40.1832
0.108	1.6	39.0505
0.108	1.62	37.9802
0.108	1.64	36.9691
0.108	1.66	36.0145
0.108	1.68	35.1136
0.108	1.7	34.2637
0.108	1.72	33.4625
0.108	1.74	32.7073
0.108	1.76	31.9962
0.108	1.78	31.3268
0.108	1.8	30.6974
0.108	1.82	30.106
0.108	1.84	29.5511
0.108	1.86	29.0313
0.108	1.88	28.545
0.108	1.9	28.0913
0.108	1.92	27.6692
0.108	1.94	27.2777
0.108	1.96	26.9163
0.108	1.98	26.5844
0.108	2	26.2815
0.108	2.02	26.0073
0.108	2.04	25.7619
0.108	2.06	25.5451
0.108	2.08	25.3571
0.108	2.1	25.198
0.108	2.12	25.0682
0.108	2.14	24.9681
0.108	2.16	24.8981
0.108	2.18	24.8588
0.108	2.2	24.851
0.108	2.22	24.8751
0.108	2.24	24.9321
0.108	2.26	25.0227
0.108	2.28	25.1479
0.108	2.3	25.3084
0.108	2.32	25.5051
0.108	2.34	25.7391
0.108	2.36	26.0112
0.108	2.38	26.3224
0.108	2.4	26.6737
0.108	2.42	27.066
0.108	2.44	27.5003
0.108	2.46	27.9776
0.108	2.48	28.4989
0.108	2.5	29.0649
0.108	2.52	29.6768
0.108	2.54	30.3354
0.108	2.56	31.0416
0.108	2.58	31.7963
0.108	2.6	32.6004
0.108	2.62	33.4547
0.108	2.64	34.3599
0.108	2.66	35.317
0.108	2.68	36.3268
0.108	2.7	37.3898
0.108	2.72	38.507
0.108	2.74	39.6791
0.108	2.76	40.9067
0.108	2.78	42.1905
0.108	2.8	43.5313
0.108	2.82	44.9295
0.108	2.84	46.3861
0.108	2.86	47.9015
0.108	2.88	49.4763
0.108	2.9	51.1111
0.108	2.92	52.8066
0.108	2.94	54.5634
0.108	2.96	56.382
0.108	2.98	58.2629
0.108	3	60.2066
0.108	3.02	62.2139
0.108	3.04	64.2852
0.108	3.06	66.4208
0.108	3.08	68.6217
0.108	3.1	70.8879
0.108	3.12	73.2202
0.108	3.14	75.6189
0.108	3.16	78.0846
0.108	3.18	80.6177
0.108	3.2	83.2186
0.108	3.22	85.8877
0.108	3.24	88.6255
0.108	3.26	91.4323
0.108	3.28	94.3085
0.108	3.3	97.2544
0.108	3.32	100.27
0.108	3.34	103.356
0.108	3.36	106.513
0.108	3.38	109.741
0.108	3.4	113.039
0.108	3.42	116.408
0.108	3.44	119.849
0.108	3.46	123.361
0.108	3.48	126.944
0.108	3.5	130.598
0.11	1.5	45.4725
0.11	1.52	44.185
0.11	1.54	42.9736
0.11	1.56	41.8351
0.11	1.58	40.766
0.11	1.6	39.7629
0.11	1.62	38.8229
0.11	1.64	37.9423
0.11	1.66	37.1185
0.11	1.68	36.3483
0.11	1.7	35.6288
0.11	1.72	34.9575
0.11	1.74	34.3317
0.11	1.76	33.7489
0.11	1.78	33.207
0.11	1.8	32.7037
0.11	1.82	32.2372
0.11	1.84	31.8056
0.11	1.86	31.4073
0.11	1.88	31.041
0.11	1.9	30.7052
0.11	1.92	30.3989
0.11	1.94	30.1212
0.11	1.96	29.8712
0.11	1.98	29.6483
0.11	2	29.4521
0.11	2.02	29.2822
0.11	2.04	29.1383
0.11	2.06	29.0204
0.11	2.08	28.9286
0.11	2.1	28.863
0.11	2.12	28.8239
0.11	2.14	28.8117
0.11	2.16	28.8267
0.11	2.18	28.8697
0.11	2.2	28.9411
0.11	2.22	29.0417
0.11	2.24	29.1723
0.11	2.26	29.3335
0.11	2.28	29.5263
0.11	2.3	29.7517
0.11	2.32	30.0103
0.11	2.34	30.3034
0.11	2.36	30.6317
0.11	2.38	30.9963
0.11	2.4	31.3982
0.11	2.42	31.8383
0.11	2.44	32.3177
0.11	2.46	32.8374
0.11	2.48	33.3982
0.11	2.5	34.0014
0.11	2.52	34.6476
0.11	2.54	35.338
0.11	2.56	36.0735
0.11	2.58	36.8551
0.11	2.6	37.6835
0.11	2.62	38.5598
0.11	2.64	39.4847
0.11	2.66	40.4592
0.11	2.68	41.4841
0.11	2.7	42.5601
0.11	2.72	43.6881
0.11	2.74	44.8689
0.11	2.76	46.1032
0.11	2.78	47.3919
0.11	2.8	48.7355
0.11	2.82	50.135
0.11	2.84	51.5908
0.11	2.86	53.1039
0.11	2.88	54.6747
0.11	2.9	56.3041
0.11	2.92	57.9926
0.11	2.94	59.741
0.11	2.96	61.5498
0.11	2.98	63.4199
0.11	3	65.3515
0.11	3.02	67.3456
0.11	3.04	69.4027
0.11	3.06	71.5233
0.11	3.08	73.7081
0.11	3.1	75.9576
0.11	3.12	78.2725
0.11	3.14	80.6532
0.11	3.16	83.1003
0.11	3.18	85.6144
0.11	3.2	88.1961
0.11	3.22	90.8456
0.11	3.24	93.5637
0.11	3.26	96.3507
0.11	3.28	99.2071
0.11	3.3	102.133
0.11	3.32	105.13
0.11	3.34	108.197
0.11	3.36	111.334
0.11	3.38	114.543
0.11	3.4	117.824
0.11	3.42	121.176
0.11	3.44	124.6
0.11	3.46	128.095
0.11	3.48	131.663
0.11	3.5	135.303
0.112	1.5	45.7329
0.112	1.52	44.5766
0.112	1.54	43.4979
0.112	1.56	42.4935
0.112	1.58	41.5595
0.112	1.6	40.6924
0.112	1.62	39.8887
0.112	1.64	39.1451
0.112	1.66	38.4582
0.112	1.68	37.8249
0.112	1.7	37.2421
0.112	1.72	36.7068
0.112	1.74	36.2163
0.112	1.76	35.768
0.112	1.78	35.3594
0.112	1.8	34.9882
0.112	1.82	34.6521
0.112	1.84	34.3495
0.112	1.86	34.0785
0.112	1.88	33.8374
0.112	1.9	33.625
0.112	1.92	33.4398
0.112	1.94	33.281
0.112	1.96	33.1475
0.112	1.98	33.0387
0.112	2	32.9539
0.112	2.02	32.8928
0.112	2.04	32.855
0.112	2.06	32.8406
0.112	2.08	32.8493
0.112	2.1	32.8813
0.112	2.12	32.937
0.112	2.14	33.0165
0.112	2.16	33.1204
0.112	2.18	33.2491
0.112	2.2	33.4034
0.112	2.22	33.5837
0.112	2.24	33.7909
0.112	2.26	34.0259
0.112	2.28	34.2894
0.112	2.3	34.5822
0.112	2.32	34.9055
0.112	2.34	35.26
0.112	2.36	35.6469
0.112	2.38	36.067
0.112	2.4	36.5215
0.112	2.42	37.0113
0.112	2.44	37.5375
0.112	2.46	38.101
0.112	2.48	38.703
0.112	2.5	39.3443
0.112	2.52	40.0261
0.112	2.54	40.7494
0.112	2.56	41.5151
0.112	2.58	42.3242
0.112	2.6	43.1775
0.112	2.62	44.0762
0.112	2.64	45.0211
0.112	2.66	46.0131
0.112	2.68	47.053
0.112	2.7	48.1419
0.112	2.72	49.2804
0.112	2.74	50.4696
0.112	2.76	51.7101
0.112	2.78	53.0029
0.112	2.8	54.3487
0.112	2.82	55.7484
0.112	2.84	57.2026
0.112	2.86	58.7121
0.112	2.88	60.2777
0.112	2.9	61.9003
0.112	2.92	63.5803
0.112	2.94	65.3188
0.112	2.96	67.1163
0.112	2.98	68.9735
0.112	3	70.8913
0.112	3.02	72.8701
0.112	3.04	74.9108
0.112	3.06	77.0141
0.112	3.08	79.1806
0.112	3.1	81.4111
0.112	3.12	83.7061
0.112	3.14	86.0662
0.112	3.16	88.4922
0.112	3.18	90.9847
0.112	3.2	93.5443
0.112	3.22	96.1716
0.112	3.24	98.867
0.112	3.26	101.631
0.112	3.28	104.465
0.112	3.3	107.368
0.112	3.32	110.342
0.112	3.34	113.387
0.112	3.36	116.502
0.112	3.38	119.69
0.112	3.4	122.949
0.112	3.42	126.28
0.112	3.44	129.684
0.112	3.46	133.161
0.112	3.48	136.71
0.112	3.5	140.333
0.114	1.5	46.1799
0.114	1.52	45.1611
0.114	1.54	44.2216
0.114	1.56	43.3575
0.114	1.58	42.5649
0.114	1.6	41.8401
0.114	1.62	41.1793
0.114	1.64	40.5789
0.114	1.66	40.0353
0.114	1.68	39.5452
0.114	1.7	39.1051
0.114	1.72	38.712
0.114	1.74	38.363
0.114	1.76	38.055
0.114	1.78	37.7857
0.114	1.8	37.5524
0.114	1.82	37.3528
0.114	1.84	37.1849
0.114	1.86	37.0467
0.114	1.88	36.9365
0.114	1.9	36.8527
0.114	1.92	36.794
0.114	1.94	36.7593
0.114	1.96	36.7473
0.114	1.98	36.7575
0.114	2	36.7891
0.114	2.02	36.8415
0.114	2.04	36.9146
0.114	2.06	37.0079
0.114	2.08	37.1215
0.114	2.1	37.2554
0.114	2.12	37.4099
0.114	2.14	37.5853
0.114	2.16	37.7817
0.114	2.18	37.9999
0.114	2.2	38.2404
0.114	2.22	38.5039
0.114	2.24	38.791
0.114	2.26	39.1027
0.114	2.28	39.4396
0.114	2.3	39.8029
0.114	2.32	40.1933
0.114	2.34	40.6119
0.114	2.36	41.0597
0.114	2.38	41.5375
0.114	2.4	42.0466
0.114	2.42	42.5879
0.114	2.44	43.1627
0.114	2.46	43.7717
0.114	2.48	44.4162
0.114	2.5	45.0972
0.114	2.52	45.8156
0.114	2.54	46.5727
0.114	2.56	47.3693
0.114	2.58	48.2066
0.114	2.6	49.0855
0.114	2.62	50.007
0.114	2.64	50.972
0.114	2.66	51.9817
0.114	2.68	53.0368
0.114	2.7	54.1384
0.114	2.72	55.2872
0.114	2.74	56.4844
0.114	2.76	57.7307
0.114	2.78	59.0269
0.114	2.8	60.3741
0.114	2.82	61.7729
0.114	2.84	63.2245
0.114	2.86	64.7294
0.114	2.88	66.2886
0.114	2.9	67.9029
0.114	2.92	69.5731
0.114	2.94	71.2999
0.114	2.96	73.0843
0.114	2.98	74.9271
0.114	3	76.8288
0.114	3.02	78.7905
0.114	3.04	80.8129
0.114	3.06	82.8966
0.114	3.08	85.0425
0.114	3.1	87.2515
0.114	3.12	89.5242
0.114	3.14	91.8614
0.114	3.16	94.2637
0.114	3.18	96.7318
0.114	3.2	99.2665
0.114	3.22	101.869
0.114	3.24	104.539
0.114	3.26	107.277
0.114	3.28	110.085
0.114	3.3	112.963
0.114	3.32	115.911
0.114	3.34	118.93
0.114	3.36	122.02
0.114	3.38	125.183
0.114	3.4	128.417
0.114	3.42	131.725
0.114	3.44	135.105
0.114	3.46	138.559
0.114	3.48	142.087
0.114	3.5	145.688
0.116	1.5	46.8145
0.116	1.52	45.9396
0.116	1.54	45.1455
0.116	1.56	44.4282
0.116	1.58	43.7836
0.116	1.6	43.2075
0.116	1.62	42.6959
0.116	1.64	42.245
0.116	1.66	41.8511
0.116	1.68	41.5103
0.116	1.7	41.2193
0.116	1.72	40.9747
0.116	1.74	40.7732
0.116	1.76	40.6118
0.116	1.78	40.4878
0.116	1.8	40.3982
0.116	1.82	40.3409
0.116	1.84	40.3134
0.116	1.86	40.3138
0.116	1.88	40.34
0.116	1.9	40.3905
0.116	1.92	40.4636
0.116	1.94	40.5581
0.116	1.96	40.673
0.116	1.98	40.8073
0.116	2	40.96
0.116	2.02	41.1308
0.116	2.04	41.3192
0.116	2.06	41.525
0.116	2.08	41.7479
0.116	2.1	41.9879
0.116	2.12	42.2453
0.116	2.14	42.5203
0.116	2.16	42.8132
0.116	2.18	43.1246
0.116	2.2	43.4549
0.116	2.22	43.8048
0.116	2.24	44.1752
0.116	2.26	44.5667
0.116	2.28	44.9802
0.116	2.3	45.4166
0.116	2.32	45.8768
0.116	2.34	46.3619
0.116	2.36	46.8728
0.116	2.38	47.4107
0.116	2.4	47.9764
0.116	2.42	48.5713
0.116	2.44	49.1962
0.116	2.46	49.8523
0.116	2.48	50.5409
0.116	2.5	51.2627
0.116	2.52	52.019
0.116	2.54	52.8109
0.116	2.56	53.6394
0.116	2.58	54.5056
0.116	2.6	55.4105
0.116	2.62	56.3553
0.116	2.64	57.3409
0.116	2.66	58.3684
0.116	2.68	59.4387
0.116	2.7	60.5528
0.116	2.72	61.7117
0.116	2.74	62.9164
0.116	2.76	64.1678
0.116	2.78	65.467
0.116	2.8	66.8147
0.116	2.82	68.212
0.116	2.84	69.6598
0.116	2.86	71.159
0.116	2.88	72.7105
0.116	2.9	74.3152
0.116	2.92	75.9739
0.116	2.94	77.6876
0.116	2.96	79.4572
0.116	2.98	81.2836
0.116	3	83.1675
0.116	3.02	85.1099
0.116	3.04	87.1118
0.116	3.06	89.1739
0.116	3.08	91.2971
0.116	3.1	93.4822
0.116	3.12	95.7299
0.116	3.14	98.0415
0.116	3.16	100.417
0.116	3.18	102.859
0.116	3.2	105.366
0.116	3.22	107.94
0.116	3.24	110.582
0.116	3.26	113.291
0.116	3.28	116.07
0.116	3.3	118.919
0.116	3.32	121.838
0.116	3.34	124.829
0.116	3.36	127.891
0.116	3.38	131.025
0.116	3.4	134.232
0.116	3.42	137.512
0.116	3.44	140.866
0.116	3.46	144.293
0.116	3.48	147.796
0.116	3.5	151.373
0.118	1.5	47.6377
0.118	1.52	46.9132
0.118	1.54	46.271
0.118	1.56	45.7071
0.118	1.58	45.2166
0.118	1.6	44.7957
0.118	1.62	44.4398
0.118	1.64	44.145
0.118	1.66	43.907
0.118	1.68	43.722
0.118	1.7	43.5864
0.118	1.72	43.4964
0.118	1.74	43.4487
0.118	1.76	43.44
0.118	1.78	43.4672
0.118	1.8	43.5275
0.118	1.82	43.6184
0.118	1.84	43.7373
0.118	1.86	43.8818
0.118	1.88	44.05
0.118	1.9	44.2403
0.118	1.92	44.4506
0.118	1.94	44.6797
0.118	1.96	44.9266
0.118	1.98	45.1899
0.118	2	45.4689
0.118	2.02	45.763
0.118	2.04	46.0715
0.118	2.06	46.3941
0.118	2.08	46.7307
0.118	2.1	47.0811
0.118	2.12	47.4456
0.118	2.14	47.8243
0.118	2.16	48.2175
0.118	2.18	48.6258
0.118	2.2	49.0495
0.118	2.22	49.4894
0.118	2.24	49.9462
0.118	2.26	50.4207
0.118	2.28	50.9136
0.118	2.3	51.4261
0.118	2.32	51.9588
0.118	2.34	52.513
0.118	2.36	53.0895
0.118	2.38	53.6895
0.118	2.4	54.3141
0.118	2.42	54.9642
0.118	2.44	55.6412
0.118	2.46	56.3462
0.118	2.48	57.08
0.118	2.5	57.8441
0.118	2.52	58.6394
0.118	2.54	59.4672
0.118	2.56	60.3285
0.118	2.58	61.2243
0.118	2.6	62.156
0.118	2.62	63.1245
0.118	2.64	64.1309
0.118	2.66	65.1763
0.118	2.68	66.2617
0.118	2.7	67.3883
0.118	2.72	68.557
0.118	2.74	69.769
0.118	2.76	71.0251
0.118	2.78	72.3264
0.118	2.8	73.674
0.118	2.82	75.0688
0.118	2.84	76.5119
0.118	2.86	78.0041
0.118	2.88	79.5466
0.118	2.9	81.1402
0.118	2.92	82.7861
0.118	2.94	84.4851
0.118	2.96	86.2382
0.118	2.98	88.0463
0.118	3	89.9106
0.118	3.02	91.8318
0.118	3.04	93.8109
0.118	3.06	95.8491
0.118	3.08	97.9471
0.118	3.1	100.106
0.118	3.12	102.327
0.118	3.14	104.61
0.118	3.16	106.957
0.118	3.18	109.368
0.118	3.2	111.845
0.118	3.22	114.388
0.118	3.24	116.999
0.118	3.26	119.677
0.118	3.28	122.424
0.118	3.3	125.241
0.118	3.32	128.128
0.118	3.34	131.086
0.118	3.36	134.116
0.118	3.38	137.219
0.118	3.4	140.395
0.118	3.42	143.644
0.118	3.44	146.968
0.118	3.46	150.367
0.118	3.48	153.84
0.118	3.5	157.389
0.12	1.5	48.6507
0.12	1.52	48.0829
0.12	1.54	47.5992
0.12	1.56	47.195
0.12	1.58	46.8655
0.12	1.6	46.6062
0.12	1.62	46.4125
0.12	1.64	46.28
0.12	1.66	46.2045
0.12	1.68	46.1817
0.12	1.7	46.2078
0.12	1.72	46.2788
0.12	1.74	46.3911
0.12	1.76	46.5412
0.12	1.78	46.726
0.12	1.8	46.9422
0.12	1.82	47.1872
0.12	1.84	47.4581
0.12	1.86	47.7527
0.12	1.88	48.0687
0.12	1.9	48.4042
0.12	1.92	48.7573
0.12	1.94	49.1265
0.12	1.96	49.5105
0.12	1.98	49.908
0.12	2	50.3181
0.12	2.02	50.7402
0.12	2.04	51.1736
0.12	2.06	51.6177
0.12	2.08	52.0724
0.12	2.1	52.5377
0.12	2.12	53.0135
0.12	2.14	53.4999
0.12	2.16	53.9974
0.12	2.18	54.5062
0.12	2.2	55.027
0.12	2.22	55.5603
0.12	2.24	56.1069
0.12	2.26	56.6675
0.12	2.28	57.243
0.12	2.3	57.8342
0.12	2.32	58.4422
0.12	2.34	59.068
0.12	2.36	59.7125
0.12	2.38	60.377
0.12	2.4	61.0624
0.12	2.42	61.77
0.12	2.44	62.5008
0.12	2.46	63.2561
0.12	2.48	64.0369
0.12	2.5	64.8445
0.12	2.52	65.6801
0.12	2.54	66.5447
0.12	2.56	67.4397
0.12	2.58	68.366
0.12	2.6	69.3249
0.12	2.62	70.3177
0.12	2.64	71.3452
0.12	2.66	72.4087
0.12	2.68	73.5093
0.12	2.7	74.6483
0.12	2.72	75.8266
0.12	2.74	77.0453
0.12	2.76	78.3056
0.12	2.78	79.6085
0.12	2.8	80.9552
0.12	2.82	82.3465
0.12	2.84	83.7839
0.12	2.86	85.268
0.12	2.88	86.8003
0.12	2.9	88.3816
0.12	2.92	90.013
0.12	2.94	91.6956
0.12	2.96	93.4304
0.12	2.98	95.2187
0.12	3	97.0611
0.12	3.02	98.9591
0.12	3.04	100.914
0.12	3.06	102.925
0.12	3.08	104.996
0.12	3.1	107.126
0.12	3.12	109.317
0.12	3.14	111.569
0.12	3.16	113.885
0.12	3.18	116.264
0.12	3.2	118.707
0.12	3.22	121.217
0.12	3.24	123.793
0.12	3.26	126.437
0.12	3.28	129.149
0.12	3.3	131.931
0.12	3.32	134.783
0.12	3.34	137.706
0.12	3.36	140.701
0.12	3.38	143.769
0.12	3.4	146.91
0.12	3.42	150.126
0.12	3.44	153.416
0.12	3.46	156.781
0.12	3.48	160.223
0.12	3.5	163.741
0.122	1.5	49.8544
0.122	1.52	49.4499
0.122	1.54	49.1312
0.122	1.56	48.8933
0.122	1.58	48.7312
0.122	1.6	48.6401
0.122	1.62	48.6151
0.122	1.64	48.6517
0.122	1.66	48.745
0.122	1.68	48.891
0.122	1.7	49.0852
0.122	1.72	49.3235
0.122	1.74	49.6021
0.122	1.76	49.9174
0.122	1.78	50.2657
0.122	1.8	50.6439
0.122	1.82	51.049
0.122	1.84	51.478
0.122	1.86	51.9285
0.122	1.88	52.3979
0.122	1.9	52.8843
0.122	1.92	53.3856
0.122	1.94	53.9002
0.122	1.96	54.4266
0.122	1.98	54.9636
0.122	2	55.51
0.122	2.02	56.0651
0.122	2.04	56.628
0.122	2.06	57.1983
0.122	2.08	57.7758
0.122	2.1	58.3601
0.122	2.12	58.9514
0.122	2.14	59.5498
0.122	2.16	60.1553
0.122	2.18	60.7687
0.122	2.2	61.3901
0.122	2.22	62.0204
0.122	2.24	62.6601
0.122	2.26	63.31
0.122	2.28	63.9709
0.122	2.3	64.644
0.122	2.32	65.33
0.122	2.34	66.03
0.122	2.36	66.745
0.122	2.38	67.4761
0.122	2.4	68.2246
0.122	2.42	68.9915
0.122	2.44	69.778
0.122	2.46	70.5853
0.122	2.48	71.4146
0.122	2.5	72.2671
0.122	2.52	73.1441
0.122	2.54	74.0468
0.122	2.56	74.9762
0.122	2.58	75.9338
0.122	2.6	76.9207
0.122	2.62	77.938
0.122	2.64	78.987
0.122	2.66	80.0689
0.122	2.68	81.1849
0.122	2.7	82.336
0.122	2.72	83.5236
0.122	2.74	84.7488
0.122	2.76	86.0127
0.122	2.78	87.3165
0.122	2.8	88.6615
0.122	2.82	90.0486
0.122	2.84	91.4791
0.122	2.86	92.9541
0.122	2.88	94.4748
0.122	2.9	96.0423
0.122	2.92	97.6578
0.122	2.94	99.3225
0.122	2.96	101.037
0.122	2.98	102.804
0.122	3	104.622
0.122	3.02	106.495
0.122	3.04	108.423
0.122	3.06	110.406
0.122	3.08	112.447
0.122	3.1	114.546
0.122	3.12	116.705
0.122	3.14	118.924
0.122	3.16	121.205
0.122	3.18	123.548
0.122	3.2	125.956
0.122	3.22	128.429
0.122	3.24	130.968
0.122	3.26	133.574
0.122	3.28	136.248
0.122	3.3	138.991
0.122	3.32	141.805
0.122	3.34	144.69
0.122	3.36	147.647
0.122	3.38	150.677
0.122	3.4	153.78
0.122	3.42	156.958
0.122	3.44	160.211
0.122	3.46	163.54
0.122	3.48	166.946
0.122	3.5	170.429
0.124	1.5	51.2499
0.124	1.52	51.0154
0.124	1.54	50.8682
0.124	1.56	50.8032
0.124	1.58	50.8152
0.124	1.6	50.8989
0.124	1.62	51.0493
0.124	1.64	51.2613
0.124	1.66	51.5302
0.124	1.68	51.8513
0.124	1.7	52.22
0.124	1.72	52.6322
0.124	1.74	53.0834
0.124	1.76	53.57
0.124	1.78	54.0883
0.124	1.8	54.6346
0.124	1.82	55.2059
0.124	1.84	55.7989
0.124	1.86	56.4111
0.124	1.88	57.0398
0.124	1.9	57.6828
0.124	1.92	58.3379
0.124	1.94	59.0034
0.124	1.96	59.6776
0.124	1.98	60.3591
0.124	2	61.0468
0.124	2.02	61.7398
0.124	2.04	62.4372
0.124	2.06	63.1383
0.124	2.08	63.8431
0.124	2.1	64.551
0.124	2.12	65.262
0.124	2.14	65.9763
0.124	2.16	66.6941
0.124	2.18	67.4156
0.124	2.2	68.1416
0.124	2.22	68.8723
0.124	2.24	69.6085
0.124	2.26	70.351
0.124	2.28	71.1006
0.124	2.3	71.8583
0.124	2.32	72.6251
0.124	2.34	73.4019
0.124	2.36	74.1898
0.124	2.38	74.99
0.124	2.4	75.8037
0.124	2.42	76.6318
0.124	2.44	77.4759
0.124	2.46	78.337
0.124	2.48	79.2163
0.124	2.5	80.1152
0.124	2.52	81.0348
0.124	2.54	81.9765
0.124	2.56	82.9415
0.124	2.58	83.9311
0.124	2.6	84.9464
0.124	2.62	85.9889
0.124	2.64	87.0597
0.124	2.66	88.1601
0.124	2.68	89.2914
0.124	2.7	90.4548
0.124	2.72	91.6514
0.124	2.74	92.8827
0.124	2.76	94.1498
0.124	2.78	95.4539
0.124	2.8	96.7963
0.124	2.82	98.1783
0.124	2.84	99.6009
0.124	2.86	101.066
0.124	2.88	102.573
0.124	2.9	104.126
0.124	2.92	105.724
0.124	2.94	107.369
0.124	2.96	109.062
0.124	2.98	110.805
0.124	3	112.598
0.124	3.02	114.443
0.124	3.04	116.342
0.124	3.06	118.295
0.124	3.08	120.303
0.124	3.1	122.369
0.124	3.12	124.493
0.124	3.14	126.676
0.124	3.16	128.92
0.124	3.18	131.225
0.124	3.2	133.594
0.124	3.22	136.027
0.124	3.24	138.526
0.124	3.26	141.091
0.124	3.28	143.725
0.124	3.3	146.427
0.124	3.32	149.199
0.124	3.34	152.042
0.124	3.36	154.957
0.124	3.38	157.945
0.124	3.4	161.008
0.124	3.42	164.145
0.124	3.44	167.358
0.124	3.46	170.647
0.124	3.48	174.014
0.124	3.5	177.458
0.126	1.5	52.8382
0.126	1.52	52.7803
0.126	1.54	52.8114
0.126	1.56	52.9261
0.126	1.58	53.1187
0.126	1.6	53.3839
0.126	1.62	53.7162
0.126	1.64	54.1104
0.126	1.66	54.5614
0.126	1.68	55.0642
0.126	1.7	55.6141
0.126	1.72	56.2063
0.126	1.74	56.8368
0.126	1.76	57.5012
0.126	1.78	58.1954
0.126	1.8	58.9161
0.126	1.82	59.6596
0.126	1.84	60.4228
0.126	1.86	61.2026
0.126	1.88	61.9963
0.126	1.9	62.8016
0.126	1.92	63.6162
0.126	1.94	64.4379
0.126	1.96	65.2654
0.126	1.98	66.0968
0.126	2	66.931
0.126	2.02	67.7668
0.126	2.04	68.6035
0.126	2.06	69.4404
0.126	2.08	70.2769
0.126	2.1	71.1128
0.126	2.12	71.948
0.126	2.14	72.7825
0.126	2.16	73.6164
0.126	2.18	74.4501
0.126	2.2	75.2841
0.126	2.22	76.1189
0.126	2.24	76.955
0.126	2.26	77.7934
0.126	2.28	78.6349
0.126	2.3	79.4802
0.126	2.32	80.3304
0.126	2.34	81.1867
0.126	2.36	82.0501
0.126	2.38	82.9217
0.126	2.4	83.8027
0.126	2.42	84.6942
0.126	2.44	85.5977
0.126	2.46	86.5142
0.126	2.48	87.4452
0.126	2.5	88.3917
0.126	2.52	89.3554
0.126	2.54	90.3372
0.126	2.56	91.3386
0.126	2.58	92.361
0.126	2.6	93.4055
0.126	2.62	94.4737
0.126	2.64	95.5666
0.126	2.66	96.6857
0.126	2.68	97.8324
0.126	2.7	99.0079
0.126	2.72	100.213
0.126	2.74	101.45
0.126	2.76	102.72
0.126	2.78	104.024
0.126	2.8	105.363
0.126	2.82	106.739
0.126	2.84	108.153
0.126	2.86	109.606
0.126	2.88	111.1
0.126	2.9	112.636
0.126	2.92	114.215
0.126	2.94	115.839
0.126	2.96	117.508
0.126	2.98	119.225
0.126	3	120.991
0.126	3.02	122.807
0.126	3.04	124.674
0.126	3.06	126.594
0.126	3.08	128.568
0.126	3.1	130.598
0.126	3.12	132.684
0.126	3.14	134.829
0.126	3.16	137.033
0.126	3.18	139.298
0.126	3.2	141.625
0.126	3.22	144.016
0.126	3.24	146.471
0.126	3.26	148.993
0.126	3.28	151.582
0.126	3.3	154.239
0.126	3.32	156.966
0.126	3.34	159.765
0.126	3.36	162.635
0.126	3.38	165.578
0.126	3.4	168.596
0.126	3.42	171.689
0.126	3.44	174.858
0.126	3.46	178.104
0.126	3.48	181.427
0.126	3.5	184.83
0.128	1.5	54.6206
0.128	1.52	54.7459
0.128	1.54	54.962
0.128	1.56	55.2629
0.128	1.58	55.643
0.128	1.6	56.0964
0.128	1.62	56.6174
0.128	1.64	57.2004
0.128	1.66	57.8401
0.128	1.68	58.5312
0.128	1.7	59.2688
0.128	1.72	60.0478
0.128	1.74	60.8639
0.128	1.76	61.7123
0.128	1.78	62.5891
0.128	1.8	63.4903
0.128	1.82	64.4123
0.128	1.84	65.3516
0.128	1.86	66.3049
0.128	1.88	67.2697
0.128	1.9	68.2431
0.128	1.92	69.2227
0.128	1.94	70.2064
0.128	1.96	71.1924
0.128	1.98	72.1791
0.128	2	73.1648
0.128	2.02	74.1486
0.128	2.04	75.1296
0.128	2.06	76.1069
0.128	2.08	77.0799
0.128	2.1	78.0483
0.128	2.12	79.012
0.128	2.14	79.9708
0.128	2.16	80.925
0.128	2.18	81.8748
0.128	2.2	82.8206
0.128	2.22	83.763
0.128	2.24	84.7026
0.128	2.26	85.6401
0.128	2.28	86.5765
0.128	2.3	87.5125
0.128	2.32	88.4491
0.128	2.34	89.3876
0.128	2.36	90.3289
0.128	2.38	91.2742
0.128	2.4	92.2248
0.128	2.42	93.1818
0.128	2.44	94.1465
0.128	2.46	95.1203
0.128	2.48	96.1044
0.128	2.5	97.1002
0.128	2.52	98.1089
0.128	2.54	99.1321
0.128	2.56	100.171
0.128	2.58	101.227
0.128	2.6	102.301
0.128	2.62	103.396
0.128	2.64	104.511
0.128	2.66	105.649
0.128	2.68	106.811
0.128	2.7	107.999
0.128	2.72	109.213
0.128	2.74	110.455
0.128	2.76	111.727
0.128	2.78	113.03
0.128	2.8	114.365
0.128	2.82	115.734
0.128	2.84	117.138
0.128	2.86	118.579
0.128	2.88	120.057
0.128	2.9	121.575
0.128	2.92	123.134
0.128	2.94	124.734
0.128	2.96	126.379
0.128	2.98	128.069
0.128	3	129.805
0.128	3.02	131.589
0.128	3.04	133.423
0.128	3.06	135.308
0.128	3.08	137.245
0.128	3.1	139.236
0.128	3.12	141.283
0.128	3.14	143.386
0.128	3.16	145.548
0.128	3.18	147.769
0.128	3.2	150.052
0.128	3.22	152.397
0.128	3.24	154.806
0.128	3.26	157.281
0.128	3.28	159.822
0.128	3.3	162.432
0.128	3.32	165.111
0.128	3.34	167.861
0.128	3.36	170.683
0.128	3.38	173.578
0.128	3.4	176.548
0.128	3.42	179.593
0.128	3.44	182.714
0.128	3.46	185.913
0.128	3.48	189.191
0.128	3.5	192.548
0.13	1.5	56.598
0.13	1.52	56.9133
0.13	1.54	57.3211
0.13	1.56	57.8151
0.13	1.58	58.3894
0.13	1.6	59.0377
0.13	1.62	59.7541
0.13	1.64	60.5327
0.13	1.66	61.3678
0.13	1.68	62.254
0.13	1.7	63.1859
0.13	1.72	64.1583
0.13	1.74	65.1663
0.13	1.76	66.2053
0.13	1.78	67.271
0.13	1.8	68.3591
0.13	1.82	69.4656
0.13	1.84	70.5873
0.13	1.86	71.7204
0.13	1.88	72.862
0.13	1.9	74.0092
0.13	1.92	75.1596
0.13	1.94	76.3109
0.13	1.96	77.4609
0.13	1.98	78.6081
0.13	2	79.7507
0.13	2.02	80.8876
0.13	2.04	82.0178
0.13	2.06	83.1403
0.13	2.08	84.2545
0.13	2.1	85.36
0.13	2.12	86.4565
0.13	2.14	87.544
0.13	2.16	88.6225
0.13	2.18	89.6923
0.13	2.2	90.754
0.13	2.22	91.8076
0.13	2.24	92.8541
0.13	2.26	93.8942
0.13	2.28	94.9285
0.13	2.3	95.9582
0.13	2.32	96.9842
0.13	2.34	98.0076
0.13	2.36	99.0294
0.13	2.38	100.051
0.13	2.4	101.073
0.13	2.42	102.098
0.13	2.44	103.126
0.13	2.46	104.158
0.13	2.48	105.197
0.13	2.5	106.244
0.13	2.52	107.299
0.13	2.54	108.364
0.13	2.56	109.442
0.13	2.58	110.532
0.13	2.6	111.637
0.13	2.62	112.758
0.13	2.64	113.896
0.13	2.66	115.054
0.13	2.68	116.231
0.13	2.7	117.431
0.13	2.72	118.653
0.13	2.74	119.901
0.13	2.76	121.174
0.13	2.78	122.476
0.13	2.8	123.806
0.13	2.82	125.167
0.13	2.84	126.56
0.13	2.86	127.987
0.13	2.88	129.449
0.13	2.9	130.947
0.13	2.92	132.484
0.13	2.94	134.06
0.13	2.96	135.678
0.13	2.98	137.338
0.13	3	139.043
0.13	3.02	140.794
0.13	3.04	142.592
0.13	3.06	144.439
0.13	3.08	146.337
0.13	3.1	148.287
0.13	3.12	150.291
0.13	3.14	152.351
0.13	3.16	154.467
0.13	3.18	156.642
0.13	3.2	158.877
0.13	3.22	161.174
0.13	3.24	163.534
0.13	3.26	165.959
0.13	3.28	168.45
0.13	3.3	171.009
0.13	3.32	173.636
0.13	3.34	176.335
0.13	3.36	179.105
0.13	3.38	181.949
0.13	3.4	184.867
0.13	3.42	187.86
0.13	3.44	190.931
0.13	3.46	194.079
0.13	3.48	197.307
0.13	3.5	200.614
0.132	1.5	58.7716
0.132	1.52	59.2837
0.132	1.54	59.8899
0.132	1.56	60.584
0.132	1.58	61.3592
0.132	1.6	62.2093
0.132	1.62	63.1279
0.132	1.64	64.1089
0.132	1.66	65.1462
0.132	1.68	66.2341
0.132	1.7	67.367
0.132	1.72	68.5393
0.132	1.74	69.746
0.132	1.76	70.9821
0.132	1.78	72.2431
0.132	1.8	73.5243
0.132	1.82	74.8219
0.132	1.84	76.1319
0.132	1.86	77.4507
0.132	1.88	78.7753
0.132	1.9	80.1023
0.132	1.92	81.4292
0.132	1.94	82.7537
0.132	1.96	84.0734
0.132	1.98	85.3864
0.132	2	86.6912
0.132	2.02	87.9864
0.132	2.04	89.2707
0.132	2.06	90.5433
0.132	2.08	91.8034
0.132	2.1	93.0506
0.132	2.12	94.2844
0.132	2.14	95.5048
0.132	2.16	96.7119
0.132	2.18	97.9058
0.132	2.2	99.0868
0.132	2.22	100.256
0.132	2.24	101.412
0.132	2.26	102.558
0.132	2.28	103.694
0.132	2.3	104.821
0.132	2.32	105.939
0.132	2.34	107.05
0.132	2.36	108.155
0.132	2.38	109.255
0.132	2.4	110.351
0.132	2.42	111.445
0.132	2.44	112.538
0.132	2.46	113.632
0.132	2.48	114.727
0.132	2.5	115.826
0.132	2.52	116.929
0.132	2.54	118.038
0.132	2.56	119.154
0.132	2.58	120.28
0.132	2.6	121.416
0.132	2.62	122.564
0.132	2.64	123.726
0.132	2.66	124.903
0.132	2.68	126.096
0.132	2.7	127.307
0.132	2.72	128.538
0.132	2.74	129.79
0.132	2.76	131.065
0.132	2.78	132.364
0.132	2.8	133.689
0.132	2.82	135.041
0.132	2.84	136.422
0.132	2.86	137.834
0.132	2.88	139.278
0.132	2.9	140.756
0.132	2.92	142.269
0.132	2.94	143.819
0.132	2.96	145.408
0.132	2.98	147.037
0.132	3	148.709
0.132	3.02	150.424
0.132	3.04	152.184
0.132	3.06	153.991
0.132	3.08	155.848
0.132	3.1	157.754
0.132	3.12	159.713
0.132	3.14	161.726
0.132	3.16	163.795
0.132	3.18	165.921
0.132	3.2	168.105
0.132	3.22	170.351
0.132	3.24	172.658
0.132	3.26	175.03
0.132	3.28	177.467
0.132	3.3	179.972
0.132	3.32	182.545
0.132	3.34	185.188
0.132	3.36	187.904
0.132	3.38	190.692
0.132	3.4	193.555
0.132	3.42	196.494
0.132	3.44	199.51
0.132	3.46	202.604
0.132	3.48	205.778
0.132	3.5	209.033
0.134	1.5	61.1425
0.134	1.52	61.8581
0.134	1.54	62.6698
0.134	1.56	63.5706
0.134	1.58	64.5538
0.134	1.6	65.6124
0.134	1.62	66.7402
0.134	1.64	67.9304
0.134	1.66	69.1767
0.134	1.68	70.4731
0.134	1.7	71.8136
0.134	1.72	73.1926
0.134	1.74	74.6046
0.134	1.76	76.0444
0.134	1.78	77.5071
0.134	1.8	78.988
0.134	1.82	80.4828
0.134	1.84	81.9875
0.134	1.86	83.4982
0.134	1.88	85.0116
0.134	1.9	86.5244
0.134	1.92	88.0337
0.134	1.94	89.5369
0.134	1.96	91.0319
0.134	1.98	92.5164
0.134	2	93.9886
0.134	2.02	95.4472
0.134	2.04	96.8909
0.134	2.06	98.3184
0.134	2.08	99.7293
0.134	2.1	101.123
0.134	2.12	102.498
0.134	2.14	103.856
0.134	2.16	105.196
0.134	2.18	106.518
0.134	2.2	107.822
0.134	2.22	109.11
0.134	2.24	110.381
0.134	2.26	111.636
0.134	2.28	112.876
0.134	2.3	114.102
0.134	2.32	115.316
0.134	2.34	116.517
0.134	2.36	117.708
0.134	2.38	118.889
0.134	2.4	120.062
0.134	2.42	121.227
0.134	2.44	122.388
0.134	2.46	123.544
0.134	2.48	124.697
0.134	2.5	125.849
0.134	2.52	127.001
0.134	2.54	128.155
0.134	2.56	129.312
0.134	2.58	130.474
0.134	2.6	131.642
0.134	2.62	132.818
0.134	2.64	134.004
0.134	2.66	135.2
0.134	2.68	136.409
0.134	2.7	137.632
0.134	2.72	138.871
0.134	2.74	140.128
0.134	2.76	141.403
0.134	2.78	142.699
0.134	2.8	144.018
0.134	2.82	145.36
0.134	2.84	146.728
0.134	2.86	148.124
0.134	2.88	149.549
0.134	2.9	151.004
0.134	2.92	152.492
0.134	2.94	154.015
0.134	2.96	155.573
0.134	2.98	157.169
0.134	3	158.805
0.134	3.02	160.482
0.134	3.04	162.203
0.134	3.06	163.968
0.134	3.08	165.78
0.134	3.1	167.641
0.134	3.12	169.553
0.134	3.14	171.516
0.134	3.16	173.534
0.134	3.18	175.608
0.134	3.2	177.739
0.134	3.22	179.93
0.134	3.24	182.183
0.134	3.26	184.498
0.134	3.28	186.878
0.134	3.3	189.325
0.134	3.32	191.84
0.134	3.34	194.426
0.134	3.36	197.082
0.134	3.38	199.812
0.134	3.4	202.616
0.134	3.42	205.497
0.134	3.44	208.455
0.134	3.46	211.491
0.134	3.48	214.608
0.134	3.5	217.806
0.136	1.5	63.7117
0.136	1.52	64.6378
0.136	1.54	65.6618
0.136	1.56	66.7763
0.136	1.58	67.9743
0.136	1.6	69.2486
0.136	1.62	70.5923
0.136	1.64	71.9986
0.136	1.66	73.4609
0.136	1.68	74.9726
0.136	1.7	76.5277
0.136	1.72	78.12
0.136	1.74	79.7439
0.136	1.76	81.394
0.136	1.78	83.065
0.136	1.8	84.7519
0.136	1.82	86.4505
0.136	1.84	88.1561
0.136	1.86	89.8649
0.136	1.88	91.5733
0.136	1.9	93.2778
0.136	1.92	94.9754
0.136	1.94	96.6632
0.136	1.96	98.3389
0.136	1.98	100
0.136	2	101.645
0.136	2.02	103.273
0.136	2.04	104.881
0.136	2.06	106.468
0.136	2.08	108.035
0.136	2.1	109.579
0.136	2.12	111.101
0.136	2.14	112.6
0.136	2.16	114.077
0.136	2.18	115.531
0.136	2.2	116.963
0.136	2.22	118.373
0.136	2.24	119.762
0.136	2.26	121.129
0.136	2.28	122.478
0.136	2.3	123.807
0.136	2.32	125.118
0.136	2.34	126.413
0.136	2.36	127.692
0.136	2.38	128.957
0.136	2.4	130.208
0.136	2.42	131.448
0.136	2.44	132.677
0.136	2.46	133.898
0.136	2.48	135.111
0.136	2.5	136.318
0.136	2.52	137.52
0.136	2.54	138.72
0.136	2.56	139.919
0.136	2.58	141.118
0.136	2.6	142.318
0.136	2.62	143.523
0.136	2.64	144.732
0.136	2.66	145.949
0.136	2.68	147.173
0.136	2.7	148.408
0.136	2.72	149.655
0.136	2.74	150.916
0.136	2.76	152.191
0.136	2.78	153.484
0.136	2.8	154.795
0.136	2.82	156.128
0.136	2.84	157.482
0.136	2.86	158.86
0.136	2.88	160.264
0.136	2.9	161.696
0.136	2.92	163.158
0.136	2.94	164.651
0.136	2.96	166.177
0.136	2.98	167.738
0.136	3	169.336
0.136	3.02	170.974
0.136	3.04	172.652
0.136	3.06	174.373
0.136	3.08	176.139
0.136	3.1	177.951
0.136	3.12	179.812
0.136	3.14	181.724
0.136	3.16	183.688
0.136	3.18	185.707
0.136	3.2	187.782
0.136	3.22	189.916
0.136	3.24	192.109
0.136	3.26	194.365
0.136	3.28	196.686
0.136	3.3	199.072
0.136	3.32	201.526
0.136	3.34	204.049
0.136	3.36	206.644
0.136	3.38	209.311
0.136	3.4	212.054
0.136	3.42	214.872
0.136	3.44	217.768
0.136	3.46	220.744
0.136	3.48	223.8
0.136	3.5	226.937
0.138	1.5	66.4804
0.138	1.52	67.624
0.138	1.54	68.8672
0.138	1.56	70.2024
0.138	1.58	71.6222
0.138	1.6	73.1191
0.138	1.62	74.6858
0.138	1.64	76.3151
0.138	1.66	78.0002
0.138	1.68	79.7343
0.138	1.7	81.5106
0.138	1.72	83.3231
0.138	1.74	85.1657
0.138	1.76	87.0327
0.138	1.78	88.9186
0.138	1.8	90.8182
0.138	1.82	92.7268
0.138	1.84	94.6398
0.138	1.86	96.553
0.138	1.88	98.4625
0.138	1.9	100.365
0.138	1.92	102.256
0.138	1.94	104.135
0.138	1.96	105.997
0.138	1.98	107.841
0.138	2	109.664
0.138	2.02	111.465
0.138	2.04	113.243
0.138	2.06	114.996
0.138	2.08	116.722
0.138	2.1	118.422
0.138	2.12	120.095
0.138	2.14	121.741
0.138	2.16	123.359
0.138	2.18	124.949
0.138	2.2	126.512
0.138	2.22	128.048
0.138	2.24	129.558
0.138	2.26	131.042
0.138	2.28	132.502
0.138	2.3	133.937
0.138	2.32	135.35
0.138	2.34	136.74
0.138	2.36	138.11
0.138	2.38	139.461
0.138	2.4	140.794
0.138	2.42	142.109
0.138	2.44	143.41
0.138	2.46	144.697
0.138	2.48	145.971
0.138	2.5	147.235
0.138	2.52	148.489
0.138	2.54	149.736
0.138	2.56	150.977
0.138	2.58	152.214
0.138	2.6	153.448
0.138	2.62	154.682
0.138	2.64	155.916
0.138	2.66	157.152
0.138	2.68	158.393
0.138	2.7	159.64
0.138	2.72	160.894
0.138	2.74	162.158
0.138	2.76	163.434
0.138	2.78	164.722
0.138	2.8	166.026
0.138	2.82	167.347
0.138	2.84	168.686
0.138	2.86	170.046
0.138	2.88	171.428
0.138	2.9	172.835
0.138	2.92	174.269
0.138	2.94	175.73
0.138	2.96	177.222
0.138	2.98	178.747
0.138	3	180.306
0.138	3.02	181.901
0.138	3.04	183.535
0.138	3.06	185.209
0.138	3.08	186.926
0.138	3.1	188.687
0.138	3.12	190.495
0.138	3.14	192.352
0.138	3.16	194.26
0.138	3.18	196.221
0.138	3.2	198.237
0.138	3.22	200.31
0.138	3.24	202.442
0.138	3.26	204.636
0.138	3.28	206.893
0.138	3.3	209.215
0.138	3.32	211.604
0.138	3.34	214.062
0.138	3.36	216.591
0.138	3.38	219.193
0.138	3.4	221.87
0.138	3.42	224.623
0.138	3.44	227.454
0.138	3.46	230.364
0.138	3.48	233.355
0.138	3.5	236.429
0.14	1.5	69.4498
0.14	1.52	70.8178
0.14	1.54	72.2873
0.14	1.56	73.8502
0.14	1.58	75.4988
0.14	1.6	77.2254
0.14	1.62	79.022
0.14	1.64	80.8815
0.14	1.66	82.7963
0.14	1.68	84.7596
0.14	1.7	86.7642
0.14	1.72	88.8037
0.14	1.74	90.8718
0.14	1.76	92.9625
0.14	1.78	95.0699
0.14	1.8	97.1887
0.14	1.82	99.3139
0.14	1.84	101.441
0.14	1.86	103.564
0.14	1.88	105.681
0.14	1.9	107.787
0.14	1.92	109.879
0.14	1.94	111.954
0.14	1.96	114.008
0.14	1.98	116.04
0.14	2	118.047
0.14	2.02	120.028
0.14	2.04	121.98
0.14	2.06	123.903
0.14	2.08	125.795
0.14	2.1	127.655
0.14	2.12	129.484
0.14	2.14	131.28
0.14	2.16	133.043
0.14	2.18	134.774
0.14	2.2	136.473
0.14	2.22	138.139
0.14	2.24	139.774
0.14	2.26	141.378
0.14	2.28	142.952
0.14	2.3	144.496
0.14	2.32	146.013
0.14	2.34	147.503
0.14	2.36	148.966
0.14	2.38	150.406
0.14	2.4	151.821
0.14	2.42	153.216
0.14	2.44	154.589
0.14	2.46	155.944
0.14	2.48	157.282
0.14	2.5	158.604
0.14	2.52	159.912
0.14	2.54	161.207
0.14	2.56	162.492
0.14	2.58	163.767
0.14	2.6	165.035
0.14	2.62	166.298
0.14	2.64	167.557
0.14	2.66	168.814
0.14	2.68	170.071
0.14	2.7	171.33
0.14	2.72	172.592
0.14	2.74	173.859
0.14	2.76	175.134
0.14	2.78	176.418
0.14	2.8	177.713
0.14	2.82	179.021
0.14	2.84	180.345
0.14	2.86	181.685
0.14	2.88	183.044
0.14	2.9	184.425
0.14	2.92	185.828
0.14	2.94	187.257
0.14	2.96	188.714
0.14	2.98	190.199
0.14	3	191.717
0.14	3.02	193.268
0.14	3.04	194.855
0.14	3.06	196.48
0.14	3.08	198.145
0.14	3.1	199.853
0.14	3.12	201.606
0.14	3.14	203.405
0.14	3.16	205.254
0.14	3.18	207.154
0.14	3.2	209.108
0.14	3.22	211.118
0.14	3.24	213.185
0.14	3.26	215.313
0.14	3.28	217.503
0.14	3.3	219.758
0.14	3.32	222.079
0.14	3.34	224.468
0.14	3.36	226.928
0.14	3.38	229.461
0.14	3.4	232.069
0.14	3.42	234.752
0.14	3.44	237.514
0.14	3.46	240.356
0.14	3.48	243.279
0.14	3.5	246.285
0.142	1.5	72.621
0.142	1.52	74.2204
0.142	1.54	75.9232
0.142	1.56	77.721
0.142	1.58	79.6056
0.142	1.6	81.5688
0.142	1.62	83.6026
0.142	1.64	85.6991
0.142	1.66	87.8509
0.142	1.68	90.0502
0.142	1.7	92.2901
0.142	1.72	94.5636
0.142	1.74	96.864
0.142	1.76	99.1851
0.142	1.78	101.521
0.142	1.8	103.865
0.142	1.82	106.214
0.142	1.84	108.561
0.142	1.86	110.901
0.142	1.88	113.232
0.142	1.9	115.548
0.142	1.92	117.846
0.142	1.94	120.123
0.142	1.96	122.375
0.142	1.98	124.601
0.142	2	126.797
0.142	2.02	128.963
0.142	2.04	131.095
0.142	2.06	133.193
0.142	2.08	135.255
0.142	2.1	137.281
0.142	2.12	139.27
0.142	2.14	141.221
0.142	2.16	143.134
0.142	2.18	145.009
0.142	2.2	146.847
0.142	2.22	148.648
0.142	2.24	150.411
0.142	2.26	152.138
0.142	2.28	153.83
0.142	2.3	155.488
0.142	2.32	157.111
0.142	2.34	158.703
0.142	2.36	160.263
0.142	2.38	161.793
0.142	2.4	163.295
0.142	2.42	164.77
0.142	2.44	166.219
0.142	2.46	167.644
0.142	2.48	169.046
0.142	2.5	170.428
0.142	2.52	171.79
0.142	2.54	173.135
0.142	2.56	174.465
0.142	2.58	175.78
0.142	2.6	177.083
0.142	2.62	178.376
0.142	2.64	179.661
0.142	2.66	180.938
0.142	2.68	182.211
0.142	2.7	183.482
0.142	2.72	184.751
0.142	2.74	186.022
0.142	2.76	187.295
0.142	2.78	188.574
0.142	2.8	189.86
0.142	2.82	191.155
0.142	2.84	192.461
0.142	2.86	193.781
0.142	2.88	195.116
0.142	2.9	196.468
0.142	2.92	197.841
0.142	2.94	199.235
0.142	2.96	200.654
0.142	2.98	202.099
0.142	3	203.573
0.142	3.02	205.077
0.142	3.04	206.615
0.142	3.06	208.189
0.142	3.08	209.801
0.142	3.1	211.452
0.142	3.12	213.147
0.142	3.14	214.886
0.142	3.16	216.673
0.142	3.18	218.51
0.142	3.2	220.398
0.142	3.22	222.341
0.142	3.24	224.341
0.142	3.26	226.4
0.142	3.28	228.52
0.142	3.3	230.703
0.142	3.32	232.953
0.142	3.34	235.27
0.142	3.36	237.658
0.142	3.38	240.118
0.142	3.4	242.653
0.142	3.42	245.264
0.142	3.44	247.953
0.142	3.46	250.722
0.142	3.48	253.573
0.142	3.5	256.508
0.144	1.5	75.995
0.144	1.52	77.833
0.144	1.54	79.7763
0.144	1.56	81.8161
0.144	1.58	83.9437
0.144	1.6	86.1508
0.144	1.62	88.4288
0.144	1.64	90.7696
0.144	1.66	93.1653
0.144	1.68	95.608
0.144	1.7	98.09
0.144	1.72	100.604
0.144	1.74	103.144
0.144	1.76	105.703
0.144	1.78	108.273
0.144	1.8	110.85
0.144	1.82	113.428
0.144	1.84	116.002
0.144	1.86	118.566
0.144	1.88	121.117
0.144	1.9	123.649
0.144	1.92	126.159
0.144	1.94	128.644
0.144	1.96	131.1
0.144	1.98	133.526
0.144	2	135.917
0.144	2.02	138.272
0.144	2.04	140.59
0.144	2.06	142.868
0.144	2.08	145.106
0.144	2.1	147.302
0.144	2.12	149.455
0.144	2.14	151.566
0.144	2.16	153.633
0.144	2.18	155.658
0.144	2.2	157.639
0.144	2.22	159.577
0.144	2.24	161.473
0.144	2.26	163.328
0.144	2.28	165.141
0.144	2.3	166.914
0.144	2.32	168.648
0.144	2.34	170.344
0.144	2.36	172.004
0.144	2.38	173.628
0.144	2.4	175.218
0.144	2.42	176.775
0.144	2.44	178.302
0.144	2.46	179.799
0.144	2.48	181.268
0.144	2.5	182.711
0.144	2.52	184.129
0.144	2.54	185.525
0.144	2.56	186.9
0.144	2.58	188.256
0.144	2.6	189.595
0.144	2.62	190.919
0.144	2.64	192.229
0.144	2.66	193.528
0.144	2.68	194.818
0.144	2.7	196.1
0.144	2.72	197.376
0.144	2.74	198.65
0.144	2.76	199.922
0.144	2.78	201.195
0.144	2.8	202.47
0.144	2.82	203.751
0.144	2.84	205.039
0.144	2.86	206.337
0.144	2.88	207.646
0.144	2.9	208.97
0.144	2.92	210.309
0.144	2.94	211.668
0.144	2.96	213.047
0.144	2.98	214.449
0.144	3	215.877
0.144	3.02	217.334
0.144	3.04	218.82
0.144	3.06	220.34
0.144	3.08	221.896
0.144	3.1	223.489
0.144	3.12	225.122
0.144	3.14	226.799
0.144	3.16	228.521
0.144	3.18	230.291
0.144	3.2	232.111
0.144	3.22	233.984
0.144	3.24	235.913
0.144	3.26	237.899
0.144	3.28	239.946
0.144	3.3	242.056
0.144	3.32	244.23
0.144	3.34	246.472
0.144	3.36	248.784
0.144	3.38	251.168
0.144	3.4	253.626
0.144	3.42	256.16
0.144	3.44	258.773
0.144	3.46	261.466
0.144	3.48	264.241
0.144	3.5	267.1
0.146	1.5	79.5731
0.146	1.52	81.6568
0.146	1.54	83.8477
0.146	1.56	86.1366
0.146	1.58	88.5147
0.146	1.6	90.9728
0.146	1.62	93.5022
0.146	1.64	96.0945
0.146	1.66	98.7413
0.146	1.68	101.434
0.146	1.7	104.166
0.146	1.72	106.928
0.146	1.74	109.714
0.146	1.76	112.517
0.146	1.78	115.329
0.146	1.8	118.146
0.146	1.82	120.96
0.146	1.84	123.767
0.146	1.86	126.561
0.146	1.88	129.338
0.146	1.9	132.092
0.146	1.92	134.821
0.146	1.94	137.52
0.146	1.96	140.186
0.146	1.98	142.817
0.146	2	145.408
0.146	2.02	147.959
0.146	2.04	150.467
0.146	2.06	152.931
0.146	2.08	155.349
0.146	2.1	157.72
0.146	2.12	160.044
0.146	2.14	162.319
0.146	2.16	164.545
0.146	2.18	166.722
0.146	2.2	168.851
0.146	2.22	170.931
0.146	2.24	172.964
0.146	2.26	174.948
0.146	2.28	176.886
0.146	2.3	178.779
0.146	2.32	180.626
0.146	2.34	182.43
0.146	2.36	184.192
0.146	2.38	185.912
0.146	2.4	187.593
0.146	2.42	189.236
0.146	2.44	190.841
0.146	2.46	192.412
0.146	2.48	193.95
0.146	2.5	195.456
0.146	2.52	196.932
0.146	2.54	198.38
0.146	2.56	199.802
0.146	2.58	201.2
0.146	2.6	202.575
0.146	2.62	203.93
0.146	2.64	205.267
0.146	2.66	206.587
0.146	2.68	207.893
0.146	2.7	209.187
0.146	2.72	210.471
0.146	2.74	211.747
0.146	2.76	213.017
0.146	2.78	214.283
0.146	2.8	215.548
0.146	2.82	216.814
0.146	2.84	218.083
0.146	2.86	219.357
0.146	2.88	220.64
0.146	2.9	221.932
0.146	2.92	223.238
0.146	2.94	224.558
0.146	2.96	225.896
0.146	2.98	227.254
0.146	3	228.635
0.146	3.02	230.04
0.146	3.04	231.473
0.146	3.06	232.937
0.146	3.08	234.433
0.146	3.1	235.965
0.146	3.12	237.535
0.146	3.14	239.146
0.146	3.16	240.8
0.146	3.18	242.501
0.146	3.2	244.25
0.146	3.22	246.05
0.146	3.24	247.905
0.146	3.26	249.816
0.146	3.28	251.786
0.146	3.3	253.818
0.146	3.32	255.914
0.146	3.34	258.077
0.146	3.36	260.309
0.146	3.38	262.613
0.146	3.4	264.991
0.146	3.42	267.445
0.146	3.44	269.977
0.146	3.46	272.59
0.146	3.48	275.286
0.146	3.5	278.066
0.148	1.5	83.3563
0.148	1.52	85.693
0.148	1.54	88.1388
0.148	1.56	90.6842
0.148	1.58	93.3198
0.148	1.6	96.0362
0.148	1.62	98.8244
0.148	1.64	101.675
0.148	1.66	104.58
0.148	1.68	107.531
0.148	1.7	110.519
0.148	1.72	113.536
0.148	1.74	116.575
0.148	1.76	119.629
0.148	1.78	122.69
0.148	1.8	125.753
0.148	1.82	128.811
0.148	1.84	131.857
0.148	1.86	134.888
0.148	1.88	137.897
0.148	1.9	140.88
0.148	1.92	143.834
0.148	1.94	146.753
0.148	1.96	149.635
0.148	1.98	152.476
0.148	2	155.274
0.148	2.02	158.026
0.148	2.04	160.731
0.148	2.06	163.385
0.148	2.08	165.989
0.148	2.1	168.54
0.148	2.12	171.038
0.148	2.14	173.481
0.148	2.16	175.871
0.148	2.18	178.206
0.148	2.2	180.487
0.148	2.22	182.713
0.148	2.24	184.885
0.148	2.26	187.004
0.148	2.28	189.071
0.148	2.3	191.085
0.148	2.32	193.05
0.148	2.34	194.964
0.148	2.36	196.831
0.148	2.38	198.65
0.148	2.4	200.424
0.148	2.42	202.154
0.148	2.44	203.842
0.148	2.46	205.488
0.148	2.48	207.096
0.148	2.5	208.667
0.148	2.52	210.202
0.148	2.54	211.704
0.148	2.56	213.174
0.148	2.58	214.614
0.148	2.6	216.027
0.148	2.62	217.414
0.148	2.64	218.778
0.148	2.66	220.12
0.148	2.68	221.442
0.148	2.7	222.748
0.148	2.72	224.039
0.148	2.74	225.316
0.148	2.76	226.584
0.148	2.78	227.843
0.148	2.8	229.096
0.148	2.82	230.346
0.148	2.84	231.595
0.148	2.86	232.846
0.148	2.88	234.1
0.148	2.9	235.36
0.148	2.92	236.63
0.148	2.94	237.91
0.148	2.96	239.205
0.148	2.98	240.517
0.148	3	241.848
0.148	3.02	243.2
0.148	3.04	244.578
0.148	3.06	245.983
0.148	3.08	247.418
0.148	3.1	248.886
0.148	3.12	250.39
0.148	3.14	251.932
0.148	3.16	253.516
0.148	3.18	255.144
0.148	3.2	256.818
0.148	3.22	258.543
0.148	3.24	260.32
0.148	3.26	262.152
0.148	3.28	264.042
0.148	3.3	265.993
0.148	3.32	268.007
0.148	3.34	270.088
0.148	3.36	272.237
0.148	3.38	274.457
0.148	3.4	276.751
0.148	3.42	279.121
0.148	3.44	281.569
0.148	3.46	284.098
0.148	3.48	286.711
0.148	3.5	289.408
0.15	1.5	87.346
0.15	1.52	89.9429
0.15	1.54	92.6509
0.15	1.56	95.46
0.15	1.58	98.3605
0.15	1.6	101.343
0.15	1.62	104.397
0.15	1.64	107.514
0.15	1.66	110.684
0.15	1.68	113.9
0.15	1.7	117.151
0.15	1.72	120.431
0.15	1.74	123.73
0.15	1.76	127.042
0.15	1.78	130.359
0.15	1.8	133.675
0.15	1.82	136.982
0.15	1.84	140.276
0.15	1.86	143.549
0.15	1.88	146.797
0.15	1.9	150.016
0.15	1.92	153.2
0.15	1.94	156.346
0.15	1.96	159.449
0.15	1.98	162.508
0.15	2	165.518
0.15	2.02	168.476
0.15	2.04	171.382
0.15	2.06	174.233
0.15	2.08	177.027
0.15	2.1	179.763
0.15	2.12	182.44
0.15	2.14	185.058
0.15	2.16	187.615
0.15	2.18	190.112
0.15	2.2	192.548
0.15	2.22	194.924
0.15	2.24	197.241
0.15	2.26	199.498
0.15	2.28	201.696
0.15	2.3	203.837
0.15	2.32	205.921
0.15	2.34	207.949
0.15	2.36	209.923
0.15	2.38	211.845
0.15	2.4	213.714
0.15	2.42	215.534
0.15	2.44	217.306
0.15	2.46	219.03
0.15	2.48	220.71
0.15	2.5	222.347
0.15	2.52	223.943
0.15	2.54	225.499
0.15	2.56	227.019
0.15	2.58	228.503
0.15	2.6	229.954
0.15	2.62	231.373
0.15	2.64	232.764
0.15	2.66	234.128
0.15	2.68	235.468
0.15	2.7	236.785
0.15	2.72	238.083
0.15	2.74	239.362
0.15	2.76	240.627
0.15	2.78	241.879
0.15	2.8	243.12
0.15	2.82	244.353
0.15	2.84	245.581
0.15	2.86	246.806
0.15	2.88	248.03
0.15	2.9	249.257
0.15	2.92	250.489
0.15	2.94	251.729
0.15	2.96	252.979
0.15	2.98	254.242
0.15	3	255.521
0.15	3.02	256.818
0.15	3.04	258.138
0.15	3.06	259.482
0.15	3.08	260.853
0.15	3.1	262.255
0.15	3.12	263.69
0.15	3.14	265.161
0.15	3.16	266.671
0.15	3.18	268.223
0.15	3.2	269.82
0.15	3.22	271.465
0.15	3.24	273.162
0.15	3.26	274.912
0.15	3.28	276.718
0.15	3.3	278.585
0.15	3.32	280.514
0.15	3.34	282.508
0.15	3.36	284.57
0.15	3.38	286.703
0.15	3.4	288.91
0.15	3.42	291.192
0.15	3.44	293.553
0.15	3.46	295.994
0.15	3.48	298.519
0.15	3.5	301.129
0.152	1.5	91.5432
0.152	1.52	94.4076
0.152	1.54	97.3851
0.152	1.56	100.465
0.152	1.58	103.638
0.152	1.6	106.893
0.152	1.62	110.221
0.152	1.64	113.611
0.152	1.66	117.055
0.152	1.68	120.542
0.152	1.7	124.065
0.152	1.72	127.613
0.152	1.74	131.18
0.152	1.76	134.758
0.152	1.78	138.338
0.152	1.8	141.913
0.152	1.82	145.477
0.152	1.84	149.024
0.152	1.86	152.547
0.152	1.88	156.041
0.152	1.9	159.501
0.152	1.92	162.922
0.152	1.94	166.3
0.152	1.96	169.632
0.152	1.98	172.913
0.152	2	176.14
0.152	2.02	179.312
0.152	2.04	182.425
0.152	2.06	185.477
0.152	2.08	188.467
0.152	2.1	191.393
0.152	2.12	194.254
0.152	2.14	197.05
0.152	2.16	199.78
0.152	2.18	202.443
0.152	2.2	205.04
0.152	2.22	207.57
0.152	2.24	210.034
0.152	2.26	212.433
0.152	2.28	214.767
0.152	2.3	217.037
0.152	2.32	219.244
0.152	2.34	221.389
0.152	2.36	223.474
0.152	2.38	225.499
0.152	2.4	227.467
0.152	2.42	229.379
0.152	2.44	231.237
0.152	2.46	233.042
0.152	2.48	234.795
0.152	2.5	236.5
0.152	2.52	238.158
0.152	2.54	239.771
0.152	2.56	241.341
0.152	2.58	242.869
0.152	2.6	244.359
0.152	2.62	245.812
0.152	2.64	247.231
0.152	2.66	248.617
0.152	2.68	249.974
0.152	2.7	251.303
0.152	2.72	252.607
0.152	2.74	253.889
0.152	2.76	255.15
0.152	2.78	256.393
0.152	2.8	257.621
0.152	2.82	258.837
0.152	2.84	260.043
0.152	2.86	261.241
0.152	2.88	262.435
0.152	2.9	263.627
0.152	2.92	264.819
0.152	2.94	266.016
0.152	2.96	267.219
0.152	2.98	268.432
0.152	3	269.657
0.152	3.02	270.898
0.152	3.04	272.157
0.152	3.06	273.437
0.152	3.08	274.742
0.152	3.1	276.075
0.152	3.12	277.438
0.152	3.14	278.835
0.152	3.16	280.268
0.152	3.18	281.742
0.152	3.2	283.259
0.152	3.22	284.822
0.152	3.24	286.434
0.152	3.26	288.099
0.152	3.28	289.819
0.152	3.3	291.597
0.152	3.32	293.437
0.152	3.34	295.342
0.152	3.36	297.313
0.152	3.38	299.355
0.152	3.4	301.47
0.152	3.42	303.661
0.152	3.44	305.93
0.152	3.46	308.28
0.152	3.48	310.714
0.152	3.5	313.233
0.154	1.5	95.9491
0.154	1.52	99.0885
0.154	1.54	102.343
0.154	1.56	105.702
0.154	1.58	109.154
0.154	1.6	112.69
0.154	1.62	116.298
0.154	1.64	119.969
0.154	1.66	123.693
0.154	1.68	127.46
0.154	1.7	131.261
0.154	1.72	135.086
0.154	1.74	138.928
0.154	1.76	142.778
0.154	1.78	146.627
0.154	1.8	150.469
0.154	1.82	154.297
0.154	1.84	158.104
0.154	1.86	161.883
0.154	1.88	165.63
0.154	1.9	169.338
0.154	1.92	173.003
0.154	1.94	176.62
0.154	1.96	180.185
0.154	1.98	183.695
0.154	2	187.146
0.154	2.02	190.535
0.154	2.04	193.861
0.154	2.06	197.12
0.154	2.08	200.311
0.154	2.1	203.432
0.154	2.12	206.483
0.154	2.14	209.462
0.154	2.16	212.368
0.154	2.18	215.202
0.154	2.2	217.963
0.154	2.22	220.652
0.154	2.24	223.268
0.154	2.26	225.812
0.154	2.28	228.285
0.154	2.3	230.688
0.154	2.32	233.021
0.154	2.34	235.286
0.154	2.36	237.485
0.154	2.38	239.618
0.154	2.4	241.687
0.154	2.42	243.693
0.154	2.44	245.639
0.154	2.46	247.526
0.154	2.48	249.355
0.154	2.5	251.13
0.154	2.52	252.851
0.154	2.54	254.522
0.154	2.56	256.143
0.154	2.58	257.717
0.154	2.6	259.247
0.154	2.62	260.734
0.154	2.64	262.181
0.154	2.66	263.591
0.154	2.68	264.965
0.154	2.7	266.306
0.154	2.72	267.616
0.154	2.74	268.899
0.154	2.76	270.156
0.154	2.78	271.391
0.154	2.8	272.605
0.154	2.82	273.802
0.154	2.84	274.985
0.154	2.86	276.155
0.154	2.88	277.317
0.154	2.9	278.472
0.154	2.92	279.625
0.154	2.94	280.776
0.154	2.96	281.931
0.154	2.98	283.091
0.154	3	284.261
0.154	3.02	285.442
0.154	3.04	286.638
0.154	3.06	287.853
0.154	3.08	289.089
0.154	3.1	290.35
0.154	3.12	291.638
0.154	3.14	292.958
0.154	3.16	294.312
0.154	3.18	295.705
0.154	3.2	297.138
0.154	3.22	298.615
0.154	3.24	300.14
0.154	3.26	301.716
0.154	3.28	303.346
0.154	3.3	305.033
0.154	3.32	306.78
0.154	3.34	308.591
0.154	3.36	310.469
0.154	3.38	312.416
0.154	3.4	314.436
0.154	3.42	316.532
0.154	3.44	318.705
0.154	3.46	320.96
0.154	3.48	323.299
0.154	3.5	325.723
0.156	1.5	100.565
0.156	1.52	103.987
0.156	1.54	107.525
0.156	1.56	111.17
0.156	1.58	114.91
0.156	1.6	118.734
0.156	1.62	122.63
0.156	1.64	126.59
0.156	1.66	130.601
0.156	1.68	134.655
0.156	1.7	138.741
0.156	1.72	142.851
0.156	1.74	146.974
0.156	1.76	151.104
0.156	1.78	155.23
0.156	1.8	159.346
0.156	1.82	163.445
0.156	1.84	167.518
0.156	1.86	171.561
0.156	1.88	175.566
0.156	1.9	179.529
0.156	1.92	183.444
0.156	1.94	187.306
0.156	1.96	191.111
0.156	1.98	194.856
0.156	2	198.536
0.156	2.02	202.15
0.156	2.04	205.693
0.156	2.06	209.165
0.156	2.08	212.562
0.156	2.1	215.884
0.156	2.12	219.129
0.156	2.14	222.295
0.156	2.16	225.384
0.156	2.18	228.393
0.156	2.2	231.323
0.156	2.22	234.174
0.156	2.24	236.946
0.156	2.26	239.639
0.156	2.28	242.255
0.156	2.3	244.794
0.156	2.32	247.257
0.156	2.34	249.645
0.156	2.36	251.96
0.156	2.38	254.203
0.156	2.4	256.376
0.156	2.42	258.479
0.156	2.44	260.515
0.156	2.46	262.486
0.156	2.48	264.394
0.156	2.5	266.24
0.156	2.52	268.027
0.156	2.54	269.756
0.156	2.56	271.43
0.156	2.58	273.051
0.156	2.6	274.621
0.156	2.62	276.143
0.156	2.64	277.619
0.156	2.66	279.052
0.156	2.68	280.443
0.156	2.7	281.797
0.156	2.72	283.114
0.156	2.74	284.397
0.156	2.76	285.65
0.156	2.78	286.875
0.156	2.8	288.075
0.156	2.82	289.253
0.156	2.84	290.411
0.156	2.86	291.553
0.156	2.88	292.681
0.156	2.9	293.798
0.156	2.92	294.908
0.156	2.94	296.014
0.156	2.96	297.118
0.156	2.98	298.224
0.156	3	299.335
0.156	3.02	300.455
0.156	3.04	301.586
0.156	3.06	302.732
0.156	3.08	303.897
0.156	3.1	305.083
0.156	3.12	306.295
0.156	3.14	307.535
0.156	3.16	308.807
0.156	3.18	310.114
0.156	3.2	311.461
0.156	3.22	312.849
0.156	3.24	314.284
0.156	3.26	315.767
0.156	3.28	317.304
0.156	3.3	318.896
0.156	3.32	320.547
0.156	3.34	322.261
0.156	3.36	324.041
0.156	3.38	325.89
0.156	3.4	327.811
0.156	3.42	329.807
0.156	3.44	331.882
0.156	3.46	334.037
0.156	3.48	336.276
0.156	3.5	338.603
0.158	1.5	105.392
0.158	1.52	109.103
0.158	1.54	112.934
0.158	1.56	116.873
0.158	1.58	120.907
0.158	1.6	125.026
0.158	1.62	129.219
0.158	1.64	133.474
0.158	1.66	137.781
0.158	1.68	142.129
0.158	1.7	146.508
0.158	1.72	150.909
0.158	1.74	155.322
0.158	1.76	159.738
0.158	1.78	164.149
0.158	1.8	168.546
0.158	1.82	172.922
0.158	1.84	177.269
0.158	1.86	181.582
0.158	1.88	185.853
0.158	1.9	190.077
0.158	1.92	194.248
0.158	1.94	198.361
0.158	1.96	202.413
0.158	1.98	206.399
0.158	2	210.315
0.158	2.02	214.158
0.158	2.04	217.925
0.158	2.06	221.614
0.158	2.08	225.223
0.158	2.1	228.751
0.158	2.12	232.195
0.158	2.14	235.554
0.158	2.16	238.829
0.158	2.18	242.018
0.158	2.2	245.121
0.158	2.22	248.139
0.158	2.24	251.071
0.158	2.26	253.917
0.158	2.28	256.68
0.158	2.3	259.358
0.158	2.32	261.954
0.158	2.34	264.469
0.158	2.36	266.904
0.158	2.38	269.259
0.158	2.4	271.538
0.158	2.42	273.741
0.158	2.44	275.87
0.158	2.46	277.927
0.158	2.48	279.914
0.158	2.5	281.834
0.158	2.52	283.687
0.158	2.54	285.477
0.158	2.56	287.205
0.158	2.58	288.874
0.158	2.6	290.486
0.158	2.62	292.043
0.158	2.64	293.549
0.158	2.66	295.005
0.158	2.68	296.414
0.158	2.7	297.779
0.158	2.72	299.103
0.158	2.74	300.387
0.158	2.76	301.635
0.158	2.78	302.851
0.158	2.8	304.035
0.158	2.82	305.193
0.158	2.84	306.326
0.158	2.86	307.437
0.158	2.88	308.53
0.158	2.9	309.609
0.158	2.92	310.675
0.158	2.94	311.732
0.158	2.96	312.784
0.158	2.98	313.834
0.158	3	314.885
0.158	3.02	315.941
0.158	3.04	317.004
0.158	3.06	318.08
0.158	3.08	319.17
0.158	3.1	320.28
0.158	3.12	321.411
0.158	3.14	322.568
0.158	3.16	323.755
0.158	3.18	324.975
0.158	3.2	326.231
0.158	3.22	327.528
0.158	3.24	328.869
0.158	3.26	330.257
0.158	3.28	331.696
0.158	3.3	333.19
0.158	3.32	334.741
0.158	3.34	336.355
0.158	3.36	338.033
0.158	3.38	339.78
0.158	3.4	341.598
0.158	3.42	343.491
0.158	3.44	345.462
0.158	3.46	347.515
0.158	3.48	349.651
0.158	3.5	351.874
0.16	1.5	110.431
0.16	1.52	114.44
0.16	1.54	118.57
0.16	1.56	122.81
0.16	1.58	127.147
0.16	1.6	131.569
0.16	1.62	136.065
0.16	1.64	140.624
0.16	1.66	145.233
0.16	1.68	149.884
0.16	1.7	154.563
0.16	1.72	159.263
0.16	1.74	163.973
0.16	1.76	168.683
0.16	1.78	173.385
0.16	1.8	178.07
0.16	1.82	182.731
0.16	1.84	187.359
0.16	1.86	191.948
0.16	1.88	196.492
0.16	1.9	200.983
0.16	1.92	205.418
0.16	1.94	209.789
0.16	1.96	214.093
0.16	1.98	218.326
0.16	2	222.483
0.16	2.02	226.562
0.16	2.04	230.559
0.16	2.06	234.472
0.16	2.08	238.298
0.16	2.1	242.036
0.16	2.12	245.684
0.16	2.14	249.242
0.16	2.16	252.707
0.16	2.18	256.081
0.16	2.2	259.362
0.16	2.22	262.55
0.16	2.24	265.646
0.16	2.26	268.65
0.16	2.28	271.562
0.16	2.3	274.384
0.16	2.32	277.117
0.16	2.34	279.761
0.16	2.36	282.318
0.16	2.38	284.789
0.16	2.4	287.177
0.16	2.42	289.482
0.16	2.44	291.706
0.16	2.46	293.852
0.16	2.48	295.921
0.16	2.5	297.915
0.16	2.52	299.837
0.16	2.54	301.688
0.16	2.56	303.472
0.16	2.58	305.189
0.16	2.6	306.844
0.16	2.62	308.438
0.16	2.64	309.973
0.16	2.66	311.454
0.16	2.68	312.881
0.16	2.7	314.258
0.16	2.72	315.587
0.16	2.74	316.872
0.16	2.76	318.116
0.16	2.78	319.32
0.16	2.8	320.489
0.16	2.82	321.626
0.16	2.84	322.732
0.16	2.86	323.812
0.16	2.88	324.87
0.16	2.9	325.907
0.16	2.92	326.927
0.16	2.94	327.935
0.16	2.96	328.933
0.16	2.98	329.924
0.16	3	330.913
0.16	3.02	331.903
0.16	3.04	332.897
0.16	3.06	333.899
0.16	3.08	334.913
0.16	3.1	335.942
0.16	3.12	336.991
0.16	3.14	338.063
0.16	3.16	339.161
0.16	3.18	340.29
0.16	3.2	341.453
0.16	3.22	342.655
0.16	3.24	343.898
0.16	3.26	345.187
0.16	3.28	346.526
0.16	3.3	347.918
0.16	3.32	349.366
0.16	3.34	350.875
0.16	3.36	352.448
0.16	3.38	354.089
0.16	3.4	355.801
0.16	3.42	357.587
0.16	3.44	359.451
0.16	3.46	361.396
0.16	3.48	363.425
0.16	3.5	365.541
0.162	1.5	115.684
0.162	1.52	119.998
0.162	1.54	124.435
0.162	1.56	128.984
0.162	1.58	133.631
0.162	1.6	138.364
0.162	1.62	143.171
0.162	1.64	148.041
0.162	1.66	152.961
0.162	1.68	157.92
0.162	1.7	162.908
0.162	1.72	167.914
0.162	1.74	172.928
0.162	1.76	177.94
0.162	1.78	182.94
0.162	1.8	187.921
0.162	1.82	192.874
0.162	1.84	197.79
0.162	1.86	202.663
0.162	1.88	207.486
0.162	1.9	212.252
0.162	1.92	216.955
0.162	1.94	221.591
0.162	1.96	226.154
0.162	1.98	230.64
0.162	2	235.045
0.162	2.02	239.365
0.162	2.04	243.597
0.162	2.06	247.739
0.162	2.08	251.788
0.162	2.1	255.742
0.162	2.12	259.6
0.162	2.14	263.36
0.162	2.16	267.022
0.162	2.18	270.585
0.162	2.2	274.048
0.162	2.22	277.411
0.162	2.24	280.675
0.162	2.26	283.84
0.162	2.28	286.907
0.162	2.3	289.876
0.162	2.32	292.748
0.162	2.34	295.525
0.162	2.36	298.208
0.162	2.38	300.798
0.162	2.4	303.296
0.162	2.42	305.706
0.162	2.44	308.028
0.162	2.46	310.264
0.162	2.48	312.416
0.162	2.5	314.488
0.162	2.52	316.479
0.162	2.54	318.394
0.162	2.56	320.234
0.162	2.58	322.002
0.162	2.6	323.7
0.162	2.62	325.331
0.162	2.64	326.897
0.162	2.66	328.402
0.162	2.68	329.847
0.162	2.7	331.236
0.162	2.72	332.572
0.162	2.74	333.857
0.162	2.76	335.095
0.162	2.78	336.289
0.162	2.8	337.441
0.162	2.82	338.555
0.162	2.84	339.635
0.162	2.86	340.682
0.162	2.88	341.702
0.162	2.9	342.697
0.162	2.92	343.671
0.162	2.94	344.627
0.162	2.96	345.568
0.162	2.98	346.499
0.162	3	347.424
0.162	3.02	348.345
0.162	3.04	349.267
0.162	3.06	350.194
0.162	3.08	351.128
0.162	3.1	352.075
0.162	3.12	353.038
0.162	3.14	354.022
0.162	3.16	355.029
0.162	3.18	356.064
0.162	3.2	357.131
0.162	3.22	358.234
0.162	3.24	359.377
0.162	3.26	360.563
0.162	3.28	361.798
0.162	3.3	363.084
0.162	3.32	364.425
0.162	3.34	365.826
0.162	3.36	367.29
0.162	3.38	368.821
0.162	3.4	370.422
0.162	3.42	372.098
0.162	3.44	373.851
0.162	3.46	375.684
0.162	3.48	377.602
0.162	3.5	379.608
0.164	1.5	121.151
0.164	1.52	125.778
0.164	1.54	130.53
0.164	1.56	135.395
0.164	1.58	140.36
0.164	1.6	145.412
0.164	1.62	150.538
0.164	1.64	155.727
0.164	1.66	160.965
0.164	1.68	166.242
0.164	1.7	171.545
0.164	1.72	176.865
0.164	1.74	182.19
0.164	1.76	187.511
0.164	1.78	192.818
0.164	1.8	198.101
0.164	1.82	203.353
0.164	1.84	208.564
0.164	1.86	213.728
0.164	1.88	218.837
0.164	1.9	223.884
0.164	1.92	228.864
0.164	1.94	233.771
0.164	1.96	238.599
0.164	1.98	243.344
0.164	2	248.003
0.164	2.02	252.57
0.164	2.04	257.044
0.164	2.06	261.42
0.164	2.08	265.697
0.164	2.1	269.873
0.164	2.12	273.946
0.164	2.14	277.914
0.164	2.16	281.776
0.164	2.18	285.532
0.164	2.2	289.182
0.164	2.22	292.725
0.164	2.24	296.161
0.164	2.26	299.492
0.164	2.28	302.716
0.164	2.3	305.835
0.164	2.32	308.851
0.164	2.34	311.764
0.164	2.36	314.575
0.164	2.38	317.287
0.164	2.4	319.9
0.164	2.42	322.417
0.164	2.44	324.838
0.164	2.46	327.167
0.164	2.48	329.405
0.164	2.5	331.555
0.164	2.52	333.619
0.164	2.54	335.598
0.164	2.56	337.496
0.164	2.58	339.315
0.164	2.6	341.057
0.164	2.62	342.726
0.164	2.64	344.324
0.164	2.66	345.853
0.164	2.68	347.317
0.164	2.7	348.718
0.164	2.72	350.06
0.164	2.74	351.346
0.164	2.76	352.578
0.164	2.78	353.76
0.164	2.8	354.894
0.164	2.82	355.986
0.164	2.84	357.037
0.164	2.86	358.051
0.164	2.88	359.032
0.164	2.9	359.983
0.164	2.92	360.908
0.164	2.94	361.811
0.164	2.96	362.695
0.164	2.98	363.563
0.164	3	364.421
0.164	3.02	365.272
0.164	3.04	366.119
0.164	3.06	366.968
0.164	3.08	367.821
0.164	3.1	368.682
0.164	3.12	369.557
0.164	3.14	370.449
0.164	3.16	371.362
0.164	3.18	372.3
0.164	3.2	373.267
0.164	3.22	374.268
0.164	3.24	375.307
0.164	3.26	376.388
0.164	3.28	377.515
0.164	3.3	378.691
0.164	3.32	379.922
0.164	3.34	381.211
0.164	3.36	382.563
0.164	3.38	383.98
0.164	3.4	385.467
0.164	3.42	387.027
0.164	3.44	388.665
0.164	3.46	390.384
0.164	3.48	392.187
0.164	3.5	394.077
0.166	1.5	126.835
0.166	1.52	131.782
0.166	1.54	136.857
0.166	1.56	142.046
0.166	1.58	147.337
0.166	1.6	152.715
0.166	1.62	158.168
0.166	1.64	163.683
0.166	1.66	169.247
0.166	1.68	174.849
0.166	1.7	180.476
0.166	1.72	186.117
0.166	1.74	191.762
0.166	1.76	197.399
0.166	1.78	203.019
0.166	1.8	208.613
0.166	1.82	214.17
0.166	1.84	219.684
0.166	1.86	225.145
0.166	1.88	230.547
0.166	1.9	235.883
0.166	1.92	241.146
0.166	1.94	246.33
0.166	1.96	251.43
0.166	1.98	256.441
0.166	2	261.359
0.166	2.02	266.18
0.166	2.04	270.901
0.166	2.06	275.518
0.166	2.08	280.029
0.166	2.1	284.431
0.166	2.12	288.724
0.166	2.14	292.904
0.166	2.16	296.973
0.166	2.18	300.928
0.166	2.2	304.768
0.166	2.22	308.495
0.166	2.24	312.108
0.166	2.26	315.607
0.166	2.28	318.994
0.166	2.3	322.267
0.166	2.32	325.43
0.166	2.34	328.482
0.166	2.36	331.425
0.166	2.38	334.261
0.166	2.4	336.991
0.166	2.42	339.618
0.166	2.44	342.142
0.166	2.46	344.566
0.166	2.48	346.892
0.166	2.5	349.122
0.166	2.52	351.259
0.166	2.54	353.304
0.166	2.56	355.262
0.166	2.58	357.133
0.166	2.6	358.921
0.166	2.62	360.628
0.166	2.64	362.257
0.166	2.66	363.812
0.166	2.68	365.295
0.166	2.7	366.708
0.166	2.72	368.056
0.166	2.74	369.341
0.166	2.76	370.567
0.166	2.78	371.737
0.166	2.8	372.854
0.166	2.82	373.921
0.166	2.84	374.943
0.166	2.86	375.922
0.166	2.88	376.863
0.166	2.9	377.769
0.166	2.92	378.644
0.166	2.94	379.491
0.166	2.96	380.315
0.166	2.98	381.12
0.166	3	381.909
0.166	3.02	382.687
0.166	3.04	383.458
0.166	3.06	384.225
0.166	3.08	384.994
0.166	3.1	385.767
0.166	3.12	386.551
0.166	3.14	387.348
0.166	3.16	388.163
0.166	3.18	389.001
0.166	3.2	389.866
0.166	3.22	390.762
0.166	3.24	391.694
0.166	3.26	392.665
0.166	3.28	393.681
0.166	3.3	394.744
0.166	3.32	395.861
0.166	3.34	397.035
0.166	3.36	398.269
0.166	3.38	399.569
0.166	3.4	400.937
0.166	3.42	402.379
0.166	3.44	403.898
0.166	3.46	405.497
0.166	3.48	407.181
0.166	3.5	408.952
0.168	1.5	132.735
0.168	1.52	138.011
0.168	1.54	143.416
0.168	1.56	148.938
0.168	1.58	154.562
0.168	1.6	160.274
0.168	1.62	166.062
0.168	1.64	171.911
0.168	1.66	177.809
0.168	1.68	183.743
0.168	1.7	189.702
0.168	1.72	195.672
0.168	1.74	201.644
0.168	1.76	207.605
0.168	1.78	213.546
0.168	1.8	219.457
0.168	1.82	225.329
0.168	1.84	231.152
0.168	1.86	236.918
0.168	1.88	242.62
0.168	1.9	248.251
0.168	1.92	253.803
0.168	1.94	259.271
0.168	1.96	264.65
0.168	1.98	269.933
0.168	2	275.117
0.168	2.02	280.198
0.168	2.04	285.171
0.168	2.06	290.035
0.168	2.08	294.785
0.168	2.1	299.42
0.168	2.12	303.937
0.168	2.14	308.336
0.168	2.16	312.615
0.168	2.18	316.773
0.168	2.2	320.81
0.168	2.22	324.725
0.168	2.24	328.519
0.168	2.26	332.191
0.168	2.28	335.743
0.168	2.3	339.175
0.168	2.32	342.487
0.168	2.34	345.682
0.168	2.36	348.761
0.168	2.38	351.724
0.168	2.4	354.574
0.168	2.42	357.313
0.168	2.44	359.942
0.168	2.46	362.463
0.168	2.48	364.879
0.168	2.5	367.191
0.168	2.52	369.403
0.168	2.54	371.517
0.168	2.56	373.534
0.168	2.58	375.459
0.168	2.6	377.293
0.168	2.62	379.04
0.168	2.64	380.702
0.168	2.66	382.282
0.168	2.68	383.784
0.168	2.7	385.21
0.168	2.72	386.564
0.168	2.74	387.849
0.168	2.76	389.068
0.168	2.78	390.225
0.168	2.8	391.323
0.168	2.82	392.365
0.168	2.84	393.357
0.168	2.86	394.3
0.168	2.88	395.2
0.168	2.9	396.059
0.168	2.92	396.882
0.168	2.94	397.673
0.168	2.96	398.435
0.168	2.98	399.173
0.168	3	399.892
0.168	3.02	400.594
0.168	3.04	401.286
0.168	3.06	401.97
0.168	3.08	402.651
0.168	3.1	403.334
0.168	3.12	404.024
0.168	3.14	404.723
0.168	3.16	405.438
0.168	3.18	406.173
0.168	3.2	406.932
0.168	3.22	407.719
0.168	3.24	408.54
0.168	3.26	409.399
0.168	3.28	410.299
0.168	3.3	411.247
0.168	3.32	412.245
0.168	3.34	413.299
0.168	3.36	414.413
0.168	3.38	415.591
0.168	3.4	416.838
0.168	3.42	418.157
0.168	3.44	419.552
0.168	3.46	421.028
0.168	3.48	422.589
0.168	3.5	424.237
0.17	1.5	138.855
0.17	1.52	144.466
0.17	1.54	150.21
0.17	1.56	156.072
0.17	1.58	162.037
0.17	1.6	168.092
0.17	1.62	174.222
0.17	1.64	180.413
0.17	1.66	186.653
0.17	1.68	192.928
0.17	1.7	199.225
0.17	1.72	205.533
0.17	1.74	211.839
0.17	1.76	218.132
0.17	1.78	224.402
0.17	1.8	230.637
0.17	1.82	236.83
0.17	1.84	242.97
0.17	1.86	249.048
0.17	1.88	255.057
0.17	1.9	260.99
0.17	1.92	266.839
0.17	1.94	272.598
0.17	1.96	278.261
0.17	1.98	283.823
0.17	2	289.28
0.17	2.02	294.626
0.17	2.04	299.858
0.17	2.06	304.974
0.17	2.08	309.969
0.17	2.1	314.842
0.17	2.12	319.59
0.17	2.14	324.212
0.17	2.16	328.706
0.17	2.18	333.073
0.17	2.2	337.31
0.17	2.22	341.418
0.17	2.24	345.397
0.17	2.26	349.247
0.17	2.28	352.968
0.17	2.3	356.561
0.17	2.32	360.028
0.17	2.34	363.369
0.17	2.36	366.586
0.17	2.38	369.68
0.17	2.4	372.652
0.17	2.42	375.506
0.17	2.44	378.242
0.17	2.46	380.862
0.17	2.48	383.37
0.17	2.5	385.767
0.17	2.52	388.056
0.17	2.54	390.239
0.17	2.56	392.318
0.17	2.58	394.298
0.17	2.6	396.179
0.17	2.62	397.966
0.17	2.64	399.661
0.17	2.66	401.268
0.17	2.68	402.789
0.17	2.7	404.228
0.17	2.72	405.587
0.17	2.74	406.871
0.17	2.76	408.084
0.17	2.78	409.227
0.17	2.8	410.306
0.17	2.82	411.323
0.17	2.84	412.283
0.17	2.86	413.189
0.17	2.88	414.046
0.17	2.9	414.857
0.17	2.92	415.627
0.17	2.94	416.359
0.17	2.96	417.057
0.17	2.98	417.727
0.17	3	418.373
0.17	3.02	418.998
0.17	3.04	419.608
0.17	3.06	420.206
0.17	3.08	420.798
0.17	3.1	421.387
0.17	3.12	421.979
0.17	3.14	422.579
0.17	3.16	423.19
0.17	3.18	423.818
0.17	3.2	424.468
0.17	3.22	425.144
0.17	3.24	425.85
0.17	3.26	426.592
0.17	3.28	427.375
0.17	3.3	428.202
0.17	3.32	429.078
0.17	3.34	430.01
0.17	3.36	430.999
0.17	3.38	432.052
0.17	3.4	433.172
0.17	3.42	434.364
0.17	3.44	435.632
0.17	3.46	436.981
0.17	3.48	438.413
0.17	3.5	439.934
0.172	1.5	145.194
0.172	1.52	151.149
0.172	1.54	157.239
0.172	1.56	163.449
0.172	1.58	169.764
0.172	1.6	176.169
0.172	1.62	182.649
0.172	1.64	189.191
0.172	1.66	195.78
0.172	1.68	202.404
0.172	1.7	209.048
0.172	1.72	215.7
0.172	1.74	222.349
0.172	1.76	228.981
0.172	1.78	235.587
0.172	1.8	242.155
0.172	1.82	248.676
0.172	1.84	255.14
0.172	1.86	261.538
0.172	1.88	267.862
0.172	1.9	274.103
0.172	1.92	280.255
0.172	1.94	286.312
0.172	1.96	292.267
0.172	1.98	298.114
0.172	2	303.849
0.172	2.02	309.467
0.172	2.04	314.965
0.172	2.06	320.338
0.172	2.08	325.584
0.172	2.1	330.7
0.172	2.12	335.684
0.172	2.14	340.535
0.172	2.16	345.25
0.172	2.18	349.829
0.172	2.2	354.272
0.172	2.22	358.577
0.172	2.24	362.746
0.172	2.26	366.777
0.172	2.28	370.672
0.172	2.3	374.431
0.172	2.32	378.055
0.172	2.34	381.545
0.172	2.36	384.904
0.172	2.38	388.131
0.172	2.4	391.229
0.172	2.42	394.2
0.172	2.44	397.046
0.172	2.46	399.769
0.172	2.48	402.37
0.172	2.5	404.854
0.172	2.52	407.221
0.172	2.54	409.475
0.172	2.56	411.618
0.172	2.58	413.652
0.172	2.6	415.582
0.172	2.62	417.411
0.172	2.64	419.14
0.172	2.66	420.773
0.172	2.68	422.313
0.172	2.7	423.765
0.172	2.72	425.131
0.172	2.74	426.414
0.172	2.76	427.619
0.172	2.78	428.748
0.172	2.8	429.807
0.172	2.82	430.798
0.172	2.84	431.725
0.172	2.86	432.593
0.172	2.88	433.406
0.172	2.9	434.167
0.172	2.92	434.882
0.172	2.94	435.553
0.172	2.96	436.187
0.172	2.98	436.786
0.172	3	437.357
0.172	3.02	437.902
0.172	3.04	438.427
0.172	3.06	438.937
0.172	3.08	439.436
0.172	3.1	439.93
0.172	3.12	440.422
0.172	3.14	440.918
0.172	3.16	441.423
0.172	3.18	441.942
0.172	3.2	442.479
0.172	3.22	443.039
0.172	3.24	443.628
0.172	3.26	444.25
0.172	3.28	444.91
0.172	3.3	445.613
0.172	3.32	446.365
0.172	3.34	447.169
0.172	3.36	448.03
0.172	3.38	448.953
0.172	3.4	449.943
0.172	3.42	451.004
0.172	3.44	452.141
0.172	3.46	453.358
0.172	3.48	454.659
0.172	3.5	456.048
0.174	1.5	151.753
0.174	1.52	158.061
0.174	1.54	164.505
0.174	1.56	171.071
0.174	1.58	177.743
0.174	1.6	184.507
0.174	1.62	191.346
0.174	1.64	198.246
0.174	1.66	205.193
0.174	1.68	212.173
0.174	1.7	219.172
0.174	1.72	226.177
0.174	1.74	233.175
0.174	1.76	240.155
0.174	1.78	247.105
0.174	1.8	254.013
0.174	1.82	260.87
0.174	1.84	267.665
0.174	1.86	274.39
0.174	1.88	281.035
0.174	1.9	287.593
0.174	1.92	294.056
0.174	1.94	300.417
0.174	1.96	306.67
0.174	1.98	312.809
0.174	2	318.829
0.174	2.02	324.725
0.174	2.04	330.494
0.174	2.06	336.131
0.174	2.08	341.633
0.174	2.1	346.998
0.174	2.12	352.224
0.174	2.14	357.308
0.174	2.16	362.249
0.174	2.18	367.047
0.174	2.2	371.699
0.174	2.22	376.206
0.174	2.24	380.568
0.174	2.26	384.786
0.174	2.28	388.858
0.174	2.3	392.786
0.174	2.32	396.572
0.174	2.34	400.215
0.174	2.36	403.718
0.174	2.38	407.082
0.174	2.4	410.309
0.174	2.42	413.4
0.174	2.44	416.358
0.174	2.46	419.185
0.174	2.48	421.883
0.174	2.5	424.455
0.174	2.52	426.902
0.174	2.54	429.228
0.174	2.56	431.436
0.174	2.58	433.528
0.174	2.6	435.508
0.174	2.62	437.377
0.174	2.64	439.141
0.174	2.66	440.802
0.174	2.68	442.362
0.174	2.7	443.826
0.174	2.72	445.198
0.174	2.74	446.48
0.174	2.76	447.677
0.174	2.78	448.792
0.174	2.8	449.83
0.174	2.82	450.794
0.174	2.84	451.688
0.174	2.86	452.516
0.174	2.88	453.283
0.174	2.9	453.994
0.174	2.92	454.651
0.174	2.94	455.261
0.174	2.96	455.827
0.174	2.98	456.354
0.174	3	456.847
0.174	3.02	457.31
0.174	3.04	457.749
0.174	3.06	458.168
0.174	3.08	458.572
0.174	3.1	458.966
0.174	3.12	459.356
0.174	3.14	459.746
0.174	3.16	460.141
0.174	3.18	460.546
0.174	3.2	460.968
0.174	3.22	461.409
0.174	3.24	461.877
0.174	3.26	462.375
0.174	3.28	462.91
0.174	3.3	463.486
0.174	3.32	464.108
0.174	3.34	464.78
0.174	3.36	465.51
0.174	3.38	466.3
0.174	3.4	467.156
0.174	3.42	468.082
0.174	3.44	469.083
0.174	3.46	470.164
0.174	3.48	471.329
0.174	3.5	472.582
0.176	1.5	158.536
0.176	1.52	165.203
0.176	1.54	172.01
0.176	1.56	178.94
0.176	1.58	185.978
0.176	1.6	193.107
0.176	1.62	200.313
0.176	1.64	207.58
0.176	1.66	214.892
0.176	1.68	222.237
0.176	1.7	229.598
0.176	1.72	236.964
0.176	1.74	244.321
0.176	1.76	251.656
0.176	1.78	258.957
0.176	1.8	266.213
0.176	1.82	273.414
0.176	1.84	280.548
0.176	1.86	287.607
0.176	1.88	294.581
0.176	1.9	301.462
0.176	1.92	308.242
0.176	1.94	314.914
0.176	1.96	321.472
0.176	1.98	327.91
0.176	2	334.221
0.176	2.02	340.402
0.176	2.04	346.448
0.176	2.06	352.355
0.176	2.08	358.12
0.176	2.1	363.74
0.176	2.12	369.212
0.176	2.14	374.535
0.176	2.16	379.707
0.176	2.18	384.728
0.176	2.2	389.595
0.176	2.22	394.309
0.176	2.24	398.869
0.176	2.26	403.276
0.176	2.28	407.53
0.176	2.3	411.632
0.176	2.32	415.582
0.176	2.34	419.382
0.176	2.36	423.033
0.176	2.38	426.537
0.176	2.4	429.895
0.176	2.42	433.11
0.176	2.44	436.183
0.176	2.46	439.116
0.176	2.48	441.912
0.176	2.5	444.574
0.176	2.52	447.104
0.176	2.54	449.504
0.176	2.56	451.778
0.176	2.58	453.928
0.176	2.6	455.958
0.176	2.62	457.871
0.176	2.64	459.67
0.176	2.66	461.358
0.176	2.68	462.939
0.176	2.7	464.416
0.176	2.72	465.793
0.176	2.74	467.074
0.176	2.76	468.263
0.176	2.78	469.363
0.176	2.8	470.379
0.176	2.82	471.315
0.176	2.84	472.175
0.176	2.86	472.963
0.176	2.88	473.683
0.176	2.9	474.341
0.176	2.92	474.94
0.176	2.94	475.486
0.176	2.96	475.983
0.176	2.98	476.435
0.176	3	476.848
0.176	3.02	477.227
0.176	3.04	477.577
0.176	3.06	477.903
0.176	3.08	478.209
0.176	3.1	478.501
0.176	3.12	478.785
0.176	3.14	479.065
0.176	3.16	479.348
0.176	3.18	479.637
0.176	3.2	479.939
0.176	3.22	480.259
0.176	3.24	480.601
0.176	3.26	480.973
0.176	3.28	481.378
0.176	3.3	481.822
0.176	3.32	482.311
0.176	3.34	482.849
0.176	3.36	483.442
0.176	3.38	484.095
0.176	3.4	484.812
0.176	3.42	485.599
0.176	3.44	486.461
0.176	3.46	487.402
0.176	3.48	488.427
0.176	3.5	489.54
0.178	1.5	165.541
0.178	1.52	172.577
0.178	1.54	179.754
0.178	1.56	187.057
0.178	1.58	194.468
0.178	1.6	201.972
0.178	1.62	209.553
0.178	1.64	217.194
0.178	1.66	224.881
0.178	1.68	232.598
0.178	1.7	240.33
0.178	1.72	248.065
0.178	1.74	255.788
0.178	1.76	263.486
0.178	1.78	271.146
0.178	1.8	278.758
0.178	1.82	286.31
0.178	1.84	293.791
0.178	1.86	301.191
0.178	1.88	308.501
0.178	1.9	315.712
0.178	1.92	322.817
0.178	1.94	329.808
0.178	1.96	336.677
0.178	1.98	343.42
0.178	2	350.029
0.178	2.02	356.501
0.178	2.04	362.83
0.178	2.06	369.013
0.178	2.08	375.047
0.178	2.1	380.927
0.178	2.12	386.652
0.178	2.14	392.219
0.178	2.16	397.628
0.178	2.18	402.876
0.178	2.2	407.963
0.178	2.22	412.888
0.178	2.24	417.651
0.178	2.26	422.253
0.178	2.28	426.692
0.178	2.3	430.971
0.178	2.32	435.09
0.178	2.34	439.05
0.178	2.36	442.853
0.178	2.38	446.5
0.178	2.4	449.992
0.178	2.42	453.333
0.178	2.44	456.523
0.178	2.46	459.565
0.178	2.48	462.462
0.178	2.5	465.216
0.178	2.52	467.829
0.178	2.54	470.306
0.178	2.56	472.647
0.178	2.58	474.857
0.178	2.6	476.939
0.178	2.62	478.895
0.178	2.64	480.73
0.178	2.66	482.446
0.178	2.68	484.047
0.178	2.7	485.538
0.178	2.72	486.921
0.178	2.74	488.201
0.178	2.76	489.381
0.178	2.78	490.466
0.178	2.8	491.46
0.178	2.82	492.366
0.178	2.84	493.19
0.178	2.86	493.937
0.178	2.88	494.609
0.178	2.9	495.213
0.178	2.92	495.752
0.178	2.94	496.232
0.178	2.96	496.657
0.178	2.98	497.033
0.178	3	497.365
0.178	3.02	497.657
0.178	3.04	497.915
0.178	3.06	498.145
0.178	3.08	498.351
0.178	3.1	498.538
0.178	3.12	498.713
0.178	3.14	498.881
0.178	3.16	499.047
0.178	3.18	499.217
0.178	3.2	499.397
0.178	3.22	499.591
0.178	3.24	499.805
0.178	3.26	500.046
0.178	3.28	500.318
0.178	3.3	500.627
0.178	3.32	500.979
0.178	3.34	501.378
0.178	3.36	501.831
0.178	3.38	502.342
0.178	3.4	502.917
0.178	3.42	503.561
0.178	3.44	504.279
0.178	3.46	505.076
0.178	3.48	505.956
0.178	3.5	506.924
0.18	1.5	172.772
0.18	1.52	180.183
0.18	1.54	187.739
0.18	1.56	195.423
0.18	1.58	203.216
0.18	1.6	211.103
0.18	1.62	219.067
0.18	1.64	227.091
0.18	1.66	235.16
0.18	1.68	243.258
0.18	1.7	251.369
0.18	1.72	259.481
0.18	1.74	267.578
0.18	1.76	275.647
0.18	1.78	283.675
0.18	1.8	291.65
0.18	1.82	299.56
0.18	1.84	307.395
0.18	1.86	315.145
0.18	1.88	322.798
0.18	1.9	330.347
0.18	1.92	337.784
0.18	1.94	345.1
0.18	1.96	352.288
0.18	1.98	359.342
0.18	2	366.256
0.18	2.02	373.025
0.18	2.04	379.644
0.18	2.06	386.109
0.18	2.08	392.417
0.18	2.1	398.563
0.18	2.12	404.547
0.18	2.14	410.364
0.18	2.16	416.014
0.18	2.18	421.495
0.18	2.2	426.807
0.18	2.22	431.948
0.18	2.24	436.918
0.18	2.26	441.718
0.18	2.28	446.348
0.18	2.3	450.808
0.18	2.32	455.099
0.18	2.34	459.223
0.18	2.36	463.18
0.18	2.38	466.973
0.18	2.4	470.603
0.18	2.42	474.073
0.18	2.44	477.383
0.18	2.46	480.536
0.18	2.48	483.536
0.18	2.5	486.384
0.18	2.52	489.084
0.18	2.54	491.637
0.18	2.56	494.048
0.18	2.58	496.319
0.18	2.6	498.453
0.18	2.62	500.454
0.18	2.64	502.325
0.18	2.66	504.07
0.18	2.68	505.693
0.18	2.7	507.196
0.18	2.72	508.585
0.18	2.74	509.864
0.18	2.76	511.035
0.18	2.78	512.104
0.18	2.8	513.075
0.18	2.82	513.952
0.18	2.84	514.739
0.18	2.86	515.442
0.18	2.88	516.065
0.18	2.9	516.613
0.18	2.92	517.091
0.18	2.94	517.503
0.18	2.96	517.856
0.18	2.98	518.153
0.18	3	518.401
0.18	3.02	518.604
0.18	3.04	518.768
0.18	3.06	518.899
0.18	3.08	519.001
0.18	3.1	519.082
0.18	3.12	519.145
0.18	3.14	519.197
0.18	3.16	519.244
0.18	3.18	519.291
0.18	3.2	519.345
0.18	3.22	519.41
0.18	3.24	519.493
0.18	3.26	519.599
0.18	3.28	519.734
0.18	3.3	519.904
0.18	3.32	520.115
0.18	3.34	520.372
0.18	3.36	520.681
0.18	3.38	521.046
0.18	3.4	521.475
0.18	3.42	521.971
0.18	3.44	522.541
0.18	3.46	523.189
0.18	3.48	523.92
0.18	3.5	524.74
0.182	1.5	180.228
0.182	1.52	188.024
0.182	1.54	195.967
0.182	1.56	204.04
0.182	1.58	212.223
0.182	1.6	220.502
0.182	1.62	228.857
0.182	1.64	237.272
0.182	1.66	245.731
0.182	1.68	254.218
0.182	1.7	262.718
0.182	1.72	271.214
0.182	1.74	279.693
0.182	1.76	288.141
0.182	1.78	296.544
0.182	1.8	304.891
0.182	1.82	313.168
0.182	1.84	321.365
0.182	1.86	329.471
0.182	1.88	337.475
0.182	1.9	345.369
0.182	1.92	353.145
0.182	1.94	360.793
0.182	1.96	368.307
0.182	1.98	375.679
0.182	2	382.905
0.182	2.02	389.978
0.182	2.04	396.893
0.182	2.06	403.646
0.182	2.08	410.234
0.182	2.1	416.653
0.182	2.12	422.899
0.182	2.14	428.972
0.182	2.16	434.869
0.182	2.18	440.589
0.182	2.2	446.129
0.182	2.22	451.491
0.182	2.24	456.674
0.182	2.26	461.677
0.182	2.28	466.5
0.182	2.3	471.146
0.182	2.32	475.613
0.182	2.34	479.904
0.182	2.36	484.02
0.182	2.38	487.962
0.182	2.4	491.733
0.182	2.42	495.334
0.182	2.44	498.766
0.182	2.46	502.034
0.182	2.48	505.139
0.182	2.5	508.083
0.182	2.52	510.87
0.182	2.54	513.503
0.182	2.56	515.984
0.182	2.58	518.317
0.182	2.6	520.505
0.182	2.62	522.552
0.182	2.64	524.46
0.182	2.66	526.235
0.182	2.68	527.878
0.182	2.7	529.396
0.182	2.72	530.791
0.182	2.74	532.067
0.182	2.76	533.229
0.182	2.78	534.282
0.182	2.8	535.229
0.182	2.82	536.075
0.182	2.84	536.825
0.182	2.86	537.484
0.182	2.88	538.057
0.182	2.9	538.547
0.182	2.92	538.962
0.182	2.94	539.305
0.182	2.96	539.582
0.182	2.98	539.799
0.182	3	539.96
0.182	3.02	540.072
0.182	3.04	540.14
0.182	3.06	540.169
0.182	3.08	540.166
0.182	3.1	540.135
0.182	3.12	540.084
0.182	3.14	540.018
0.182	3.16	539.942
0.182	3.18	539.864
0.182	3.2	539.788
0.182	3.22	539.72
0.182	3.24	539.668
0.182	3.26	539.636
0.182	3.28	539.631
0.182	3.3	539.658
0.182	3.32	539.724
0.182	3.34	539.834
0.182	3.36	539.994
0.182	3.38	540.211
0.182	3.4	540.488
0.182	3.42	540.833
0.182	3.44	541.25
0.182	3.46	541.745
0.182	3.48	542.324
0.182	3.5	542.99
0.184	1.5	187.912
0.184	1.52	196.101
0.184	1.54	204.44
0.184	1.56	212.909
0.184	1.58	221.492
0.184	1.6	230.169
0.184	1.62	238.924
0.184	1.64	247.739
0.184	1.66	256.597
0.184	1.68	265.482
0.184	1.7	274.376
0.184	1.72	283.266
0.184	1.74	292.135
0.184	1.76	300.97
0.184	1.78	309.757
0.184	1.8	318.483
0.184	1.82	327.135
0.184	1.84	335.701
0.184	1.86	344.171
0.184	1.88	352.534
0.184	1.9	360.781
0.184	1.92	368.903
0.184	1.94	376.89
0.184	1.96	384.737
0.184	1.98	392.435
0.184	2	399.978
0.184	2.02	407.361
0.184	2.04	414.579
0.184	2.06	421.627
0.184	2.08	428.501
0.184	2.1	435.198
0.184	2.12	441.714
0.184	2.14	448.048
0.184	2.16	454.197
0.184	2.18	460.159
0.184	2.2	465.935
0.184	2.22	471.522
0.184	2.24	476.921
0.184	2.26	482.132
0.184	2.28	487.154
0.184	2.3	491.988
0.184	2.32	496.636
0.184	2.34	501.098
0.184	2.36	505.376
0.184	2.38	509.471
0.184	2.4	513.385
0.184	2.42	517.12
0.184	2.44	520.678
0.184	2.46	524.062
0.184	2.48	527.274
0.184	2.5	530.317
0.184	2.52	533.194
0.184	2.54	535.907
0.184	2.56	538.46
0.184	2.58	540.857
0.184	2.6	543.1
0.184	2.62	545.193
0.184	2.64	547.14
0.184	2.66	548.944
0.184	2.68	550.609
0.184	2.7	552.141
0.184	2.72	553.541
0.184	2.74	554.816
0.184	2.76	555.968
0.184	2.78	557.004
0.184	2.8	557.927
0.184	2.82	558.741
0.184	2.84	559.453
0.184	2.86	560.067
0.184	2.88	560.587
0.184	2.9	561.019
0.184	2.92	561.369
0.184	2.94	561.641
0.184	2.96	561.841
0.184	2.98	561.975
0.184	3	562.047
0.184	3.02	562.065
0.184	3.04	562.034
0.184	3.06	561.96
0.184	3.08	561.848
0.184	3.1	561.704
0.184	3.12	561.535
0.184	3.14	561.347
0.184	3.16	561.146
0.184	3.18	560.938
0.184	3.2	560.729
0.184	3.22	560.526
0.184	3.24	560.334
0.184	3.26	560.16
0.184	3.28	560.011
0.184	3.3	559.892
0.184	3.32	559.809
0.184	3.34	559.768
0.184	3.36	559.776
0.184	3.38	559.839
0.184	3.4	559.962
0.184	3.42	560.151
0.184	3.44	560.411
0.184	3.46	560.749
0.184	3.48	561.17
0.184	3.5	561.679
0.186	1.5	195.825
0.186	1.52	204.415
0.186	1.54	213.157
0.186	1.56	222.032
0.186	1.58	231.022
0.186	1.6	240.108
0.186	1.62	249.271
0.186	1.64	258.494
0.186	1.66	267.759
0.186	1.68	277.049
0.186	1.7	286.348
0.186	1.72	295.639
0.186	1.74	304.907
0.186	1.76	314.138
0.186	1.78	323.316
0.186	1.8	332.429
0.186	1.82	341.463
0.186	1.84	350.407
0.186	1.86	359.249
0.186	1.88	367.978
0.186	1.9	376.585
0.186	1.92	385.06
0.186	1.94	393.395
0.186	1.96	401.58
0.186	1.98	409.611
0.186	2	417.479
0.186	2.02	425.179
0.186	2.04	432.706
0.186	2.06	440.055
0.186	2.08	447.221
0.186	2.1	454.202
0.186	2.12	460.993
0.186	2.14	467.594
0.186	2.16	474
0.186	2.18	480.212
0.186	2.2	486.227
0.186	2.22	492.045
0.186	2.24	497.665
0.186	2.26	503.087
0.186	2.28	508.312
0.186	2.3	513.34
0.186	2.32	518.171
0.186	2.34	522.808
0.186	2.36	527.251
0.186	2.38	531.502
0.186	2.4	535.563
0.186	2.42	539.435
0.186	2.44	543.121
0.186	2.46	546.624
0.186	2.48	549.946
0.186	2.5	553.09
0.186	2.52	556.058
0.186	2.54	558.854
0.186	2.56	561.481
0.186	2.58	563.942
0.186	2.6	566.241
0.186	2.62	568.382
0.186	2.64	570.367
0.186	2.66	572.202
0.186	2.68	573.89
0.186	2.7	575.435
0.186	2.72	576.841
0.186	2.74	578.114
0.186	2.76	579.257
0.186	2.78	580.275
0.186	2.8	581.172
0.186	2.82	581.955
0.186	2.84	582.627
0.186	2.86	583.194
0.186	2.88	583.661
0.186	2.9	584.033
0.186	2.92	584.316
0.186	2.94	584.515
0.186	2.96	584.636
0.186	2.98	584.685
0.186	3	584.667
0.186	3.02	584.589
0.186	3.04	584.456
0.186	3.06	584.275
0.186	3.08	584.051
0.186	3.1	583.792
0.186	3.12	583.502
0.186	3.14	583.189
0.186	3.16	582.859
0.186	3.18	582.518
0.186	3.2	582.173
0.186	3.22	581.831
0.186	3.24	581.496
0.186	3.26	581.177
0.186	3.28	580.879
0.186	3.3	580.609
0.186	3.32	580.374
0.186	3.34	580.179
0.186	3.36	580.031
0.186	3.38	579.935
0.186	3.4	579.899
0.186	3.42	579.928
0.186	3.44	580.027
0.186	3.46	580.204
0.186	3.48	580.463
0.186	3.5	580.809
0.188	1.5	203.968
0.188	1.52	212.967
0.188	1.54	222.122
0.188	1.56	231.411
0.188	1.58	240.816
0.188	1.6	250.319
0.188	1.62	259.899
0.188	1.64	269.538
0.188	1.66	279.219
0.188	1.68	288.924
0.188	1.7	298.635
0.188	1.72	308.336
0.188	1.74	318.011
0.188	1.76	327.645
0.188	1.78	337.223
0.188	1.8	346.731
0.188	1.82	356.156
0.188	1.84	365.485
0.188	1.86	374.707
0.188	1.88	383.81
0.188	1.9	392.784
0.188	1.92	401.62
0.188	1.94	410.308
0.188	1.96	418.841
0.188	1.98	427.211
0.188	2	435.411
0.188	2.02	443.435
0.188	2.04	451.277
0.188	2.06	458.933
0.188	2.08	466.398
0.188	2.1	473.668
0.188	2.12	480.741
0.188	2.14	487.614
0.188	2.16	494.283
0.188	2.18	500.749
0.188	2.2	507.008
0.188	2.22	513.061
0.188	2.24	518.908
0.188	2.26	524.546
0.188	2.28	529.978
0.188	2.3	535.204
0.188	2.32	540.223
0.188	2.34	545.038
0.188	2.36	549.65
0.188	2.38	554.06
0.188	2.4	558.271
0.188	2.42	562.284
0.188	2.44	566.101
0.188	2.46	569.725
0.188	2.48	573.159
0.188	2.5	576.405
0.188	2.52	579.467
0.188	2.54	582.347
0.188	2.56	585.049
0.188	2.58	587.577
0.188	2.6	589.933
0.188	2.62	592.122
0.188	2.64	594.147
0.188	2.66	596.013
0.188	2.68	597.724
0.188	2.7	599.283
0.188	2.72	600.695
0.188	2.74	601.966
0.188	2.76	603.098
0.188	2.78	604.098
0.188	2.8	604.97
0.188	2.82	605.72
0.188	2.84	606.351
0.188	2.86	606.87
0.188	2.88	607.282
0.188	2.9	607.593
0.188	2.92	607.808
0.188	2.94	607.932
0.188	2.96	607.972
0.188	2.98	607.934
0.188	3	607.823
0.188	3.02	607.647
0.188	3.04	607.41
0.188	3.06	607.119
0.188	3.08	606.781
0.188	3.1	606.403
0.188	3.12	605.99
0.188	3.14	605.549
0.188	3.16	605.086
0.188	3.18	604.61
0.188	3.2	604.125
0.188	3.22	603.639
0.188	3.24	603.158
0.188	3.26	602.69
0.188	3.28	602.24
0.188	3.3	601.816
0.188	3.32	601.424
0.188	3.34	601.07
0.188	3.36	600.761
0.188	3.38	600.504
0.188	3.4	600.304
0.188	3.42	600.168
0.188	3.44	600.103
0.188	3.46	600.113
0.188	3.48	600.205
0.188	3.5	600.386
0.19	1.5	212.342
0.19	1.52	221.76
0.19	1.54	231.335
0.19	1.56	241.047
0.19	1.58	250.876
0.19	1.6	260.804
0.19	1.62	270.809
0.19	1.64	280.874
0.19	1.66	290.979
0.19	1.68	301.107
0.19	1.7	311.239
0.19	1.72	321.358
0.19	1.74	331.448
0.19	1.76	341.494
0.19	1.78	351.48
0.19	1.8	361.391
0.19	1.82	371.215
0.19	1.84	380.937
0.19	1.86	390.547
0.19	1.88	400.032
0.19	1.9	409.381
0.19	1.92	418.585
0.19	1.94	427.635
0.19	1.96	436.522
0.19	1.98	445.238
0.19	2	453.776
0.19	2.02	462.131
0.19	2.04	470.295
0.19	2.06	478.264
0.19	2.08	486.034
0.19	2.1	493.601
0.19	2.12	500.961
0.19	2.14	508.111
0.19	2.16	515.049
0.19	2.18	521.774
0.19	2.2	528.283
0.19	2.22	534.577
0.19	2.24	540.654
0.19	2.26	546.514
0.19	2.28	552.157
0.19	2.3	557.584
0.19	2.32	562.796
0.19	2.34	567.793
0.19	2.36	572.577
0.19	2.38	577.15
0.19	2.4	581.513
0.19	2.42	585.67
0.19	2.44	589.62
0.19	2.46	593.369
0.19	2.48	596.917
0.19	2.5	600.268
0.19	2.52	603.426
0.19	2.54	606.392
0.19	2.56	609.171
0.19	2.58	611.766
0.19	2.6	614.18
0.19	2.62	616.419
0.19	2.64	618.485
0.19	2.66	620.382
0.19	2.68	622.116
0.19	2.7	623.689
0.19	2.72	625.108
0.19	2.74	626.376
0.19	2.76	627.498
0.19	2.78	628.48
0.19	2.8	629.325
0.19	2.82	630.04
0.19	2.84	630.63
0.19	2.86	631.101
0.19	2.88	631.457
0.19	2.9	631.704
0.19	2.92	631.849
0.19	2.94	631.897
0.19	2.96	631.854
0.19	2.98	631.726
0.19	3	631.521
0.19	3.02	631.243
0.19	3.04	630.9
0.19	3.06	630.497
0.19	3.08	630.042
0.19	3.1	629.541
0.19	3.12	629.002
0.19	3.14	628.43
0.19	3.16	627.832
0.19	3.18	627.216
0.19	3.2	626.588
0.19	3.22	625.955
0.19	3.24	625.325
0.19	3.26	624.703
0.19	3.28	624.098
0.19	3.3	623.515
0.19	3.32	622.962
0.19	3.34	622.445
0.19	3.36	621.972
0.19	3.38	621.548
0.19	3.4	621.181
0.19	3.42	620.876
0.19	3.44	620.641
0.19	3.46	620.481
0.19	3.48	620.403
0.19	3.5	620.412
0.192	1.5	220.949
0.192	1.52	230.793
0.192	1.54	240.797
0.192	1.56	250.941
0.192	1.58	261.204
0.192	1.6	271.565
0.192	1.62	282.004
0.192	1.64	292.503
0.192	1.66	303.041
0.192	1.68	313.6
0.192	1.7	324.161
0.192	1.72	334.708
0.192	1.74	345.222
0.192	1.76	355.688
0.192	1.78	366.09
0.192	1.8	376.413
0.192	1.82	386.643
0.192	1.84	396.767
0.192	1.86	406.772
0.192	1.88	416.646
0.192	1.9	426.378
0.192	1.92	435.959
0.192	1.94	445.377
0.192	1.96	454.625
0.192	1.98	463.695
0.192	2	472.579
0.192	2.02	481.27
0.192	2.04	489.763
0.192	2.06	498.053
0.192	2.08	506.134
0.192	2.1	514.003
0.192	2.12	521.656
0.192	2.14	529.089
0.192	2.16	536.302
0.192	2.18	543.291
0.192	2.2	550.056
0.192	2.22	556.595
0.192	2.24	562.907
0.192	2.26	568.992
0.192	2.28	574.852
0.192	2.3	580.485
0.192	2.32	585.892
0.192	2.34	591.075
0.192	2.36	596.036
0.192	2.38	600.775
0.192	2.4	605.295
0.192	2.42	609.597
0.192	2.44	613.684
0.192	2.46	617.559
0.192	2.48	621.224
0.192	2.5	624.683
0.192	2.52	627.938
0.192	2.54	630.992
0.192	2.56	633.849
0.192	2.58	636.513
0.192	2.6	638.988
0.192	2.62	641.276
0.192	2.64	643.383
0.192	2.66	645.313
0.192	2.68	647.07
0.192	2.7	648.658
0.192	2.72	650.083
0.192	2.74	651.349
0.192	2.76	652.46
0.192	2.78	653.423
0.192	2.8	654.241
0.192	2.82	654.922
0.192	2.84	655.469
0.192	2.86	655.889
0.192	2.88	656.188
0.192	2.9	656.37
0.192	2.92	656.444
0.192	2.94	656.413
0.192	2.96	656.286
0.192	2.98	656.067
0.192	3	655.764
0.192	3.02	655.382
0.192	3.04	654.93
0.192	3.06	654.413
0.192	3.08	653.838
0.192	3.1	653.212
0.192	3.12	652.543
0.192	3.14	651.836
0.192	3.16	651.1
0.192	3.18	650.341
0.192	3.2	649.566
0.192	3.22	648.783
0.192	3.24	647.999
0.192	3.26	647.221
0.192	3.28	646.456
0.192	3.3	645.711
0.192	3.32	644.993
0.192	3.34	644.309
0.192	3.36	643.667
0.192	3.38	643.073
0.192	3.4	642.534
0.192	3.42	642.056
0.192	3.44	641.646
0.192	3.46	641.312
0.192	3.48	641.058
0.192	3.5	640.891
0.194	1.5	229.791
0.194	1.52	240.07
0.194	1.54	250.512
0.194	1.56	261.095
0.194	1.58	271.8
0.194	1.6	282.603
0.194	1.62	293.486
0.194	1.64	304.427
0.194	1.66	315.406
0.194	1.68	326.405
0.194	1.7	337.405
0.194	1.72	348.387
0.194	1.74	359.333
0.194	1.76	370.228
0.194	1.78	381.055
0.194	1.8	391.798
0.194	1.82	402.443
0.194	1.84	412.976
0.194	1.86	423.385
0.194	1.88	433.656
0.194	1.9	443.779
0.194	1.92	453.743
0.194	1.94	463.538
0.194	1.96	473.154
0.194	1.98	482.585
0.194	2	491.821
0.194	2.02	500.857
0.194	2.04	509.685
0.194	2.06	518.301
0.194	2.08	526.7
0.194	2.1	534.877
0.194	2.12	542.829
0.194	2.14	550.552
0.194	2.16	558.045
0.194	2.18	565.304
0.194	2.2	572.329
0.194	2.22	579.118
0.194	2.24	585.671
0.194	2.26	591.987
0.194	2.28	598.066
0.194	2.3	603.909
0.194	2.32	609.517
0.194	2.34	614.89
0.194	2.36	620.03
0.194	2.38	624.939
0.194	2.4	629.618
0.194	2.42	634.07
0.194	2.44	638.297
0.194	2.46	642.301
0.194	2.48	646.086
0.194	2.5	649.653
0.194	2.52	653.008
0.194	2.54	656.152
0.194	2.56	659.089
0.194	2.58	661.824
0.194	2.6	664.359
0.194	2.62	666.699
0.194	2.64	668.848
0.194	2.66	670.811
0.194	2.68	672.592
0.194	2.7	674.195
0.194	2.72	675.626
0.194	2.74	676.889
0.194	2.76	677.989
0.194	2.78	678.932
0.194	2.8	679.723
0.194	2.82	680.368
0.194	2.84	680.872
0.194	2.86	681.24
0.194	2.88	681.48
0.194	2.9	681.597
0.194	2.92	681.597
0.194	2.94	681.486
0.194	2.96	681.272
0.194	2.98	680.959
0.194	3	680.556
0.194	3.02	680.069
0.194	3.04	679.505
0.194	3.06	678.871
0.194	3.08	678.173
0.194	3.1	677.42
0.194	3.12	676.617
0.194	3.14	675.773
0.194	3.16	674.895
0.194	3.18	673.99
0.194	3.2	673.065
0.194	3.22	672.128
0.194	3.24	671.186
0.194	3.26	670.247
0.194	3.28	669.319
0.194	3.3	668.407
0.194	3.32	667.521
0.194	3.34	666.666
0.194	3.36	665.851
0.194	3.38	665.082
0.194	3.4	664.366
0.194	3.42	663.711
0.194	3.44	663.123
0.194	3.46	662.609
0.194	3.48	662.175
0.194	3.5	661.829
0.196	1.5	238.867
0.196	1.52	249.59
0.196	1.54	260.479
0.196	1.56	271.511
0.196	1.58	282.666
0.196	1.6	293.921
0.196	1.62	305.255
0.196	1.64	316.648
0.196	1.66	328.078
0.196	1.68	339.525
0.196	1.7	350.972
0.196	1.72	362.398
0.196	1.74	373.786
0.196	1.76	385.117
0.196	1.78	396.377
0.196	1.8	407.549
0.196	1.82	418.617
0.196	1.84	429.568
0.196	1.86	440.388
0.196	1.88	451.064
0.196	1.9	461.586
0.196	1.92	471.941
0.196	1.94	482.119
0.196	1.96	492.112
0.196	1.98	501.91
0.196	2	511.506
0.196	2.02	520.893
0.196	2.04	530.064
0.196	2.06	539.013
0.196	2.08	547.736
0.196	2.1	556.228
0.196	2.12	564.484
0.196	2.14	572.503
0.196	2.16	580.281
0.196	2.18	587.816
0.196	2.2	595.107
0.196	2.22	602.151
0.196	2.24	608.949
0.196	2.26	615.501
0.196	2.28	621.805
0.196	2.3	627.862
0.196	2.32	633.674
0.196	2.34	639.241
0.196	2.36	644.565
0.196	2.38	649.647
0.196	2.4	654.489
0.196	2.42	659.093
0.196	2.44	663.462
0.196	2.46	667.598
0.196	2.48	671.505
0.196	2.5	675.184
0.196	2.52	678.64
0.196	2.54	681.876
0.196	2.56	684.895
0.196	2.58	687.701
0.196	2.6	690.298
0.196	2.62	692.691
0.196	2.64	694.884
0.196	2.66	696.88
0.196	2.68	698.685
0.196	2.7	700.304
0.196	2.72	701.741
0.196	2.74	703.001
0.196	2.76	704.09
0.196	2.78	705.013
0.196	2.8	705.776
0.196	2.82	706.384
0.196	2.84	706.843
0.196	2.86	707.159
0.196	2.88	707.339
0.196	2.9	707.388
0.196	2.92	707.313
0.196	2.94	707.12
0.196	2.96	706.817
0.196	2.98	706.409
0.196	3	705.904
0.196	3.02	705.309
0.196	3.04	704.63
0.196	3.06	703.876
0.196	3.08	703.053
0.196	3.1	702.168
0.196	3.12	701.23
0.196	3.14	700.245
0.196	3.16	699.221
0.196	3.18	698.166
0.196	3.2	697.088
0.196	3.22	695.993
0.196	3.24	694.891
0.196	3.26	693.787
0.196	3.28	692.691
0.196	3.3	691.609
0.196	3.32	690.549
0.196	3.34	689.52
0.196	3.36	688.527
0.196	3.38	687.579
0.196	3.4	686.683
0.196	3.42	685.846
0.196	3.44	685.075
0.196	3.46	684.377
0.196	3.48	683.759
0.196	3.5	683.227
0.198	1.5	248.181
0.198	1.52	259.356
0.198	1.54	270.7
0.198	1.56	282.191
0.198	1.58	293.805
0.198	1.6	305.52
0.198	1.62	317.315
0.198	1.64	329.167
0.198	1.66	341.057
0.198	1.68	352.962
0.198	1.7	364.864
0.198	1.72	376.743
0.198	1.74	388.58
0.198	1.76	400.358
0.198	1.78	412.059
0.198	1.8	423.668
0.198	1.82	435.168
0.198	1.84	446.544
0.198	1.86	457.784
0.198	1.88	468.874
0.198	1.9	479.801
0.198	1.92	490.556
0.198	1.94	501.125
0.198	1.96	511.502
0.198	1.98	521.675
0.198	2	531.638
0.198	2.02	541.383
0.198	2.04	550.903
0.198	2.06	560.192
0.198	2.08	569.245
0.198	2.1	578.058
0.198	2.12	586.626
0.198	2.14	594.946
0.198	2.16	603.015
0.198	2.18	610.831
0.198	2.2	618.393
0.198	2.22	625.698
0.198	2.24	632.747
0.198	2.26	639.538
0.198	2.28	646.071
0.198	2.3	652.348
0.198	2.32	658.368
0.198	2.34	664.133
0.198	2.36	669.644
0.198	2.38	674.902
0.198	2.4	679.91
0.198	2.42	684.67
0.198	2.44	689.184
0.198	2.46	693.455
0.198	2.48	697.486
0.198	2.5	701.279
0.198	2.52	704.839
0.198	2.54	708.168
0.198	2.56	711.271
0.198	2.58	714.15
0.198	2.6	716.811
0.198	2.62	719.258
0.198	2.64	721.494
0.198	2.66	723.525
0.198	2.68	725.354
0.198	2.7	726.989
0.198	2.72	728.432
0.198	2.74	729.689
0.198	2.76	730.767
0.198	2.78	731.669
0.198	2.8	732.403
0.198	2.82	732.974
0.198	2.84	733.387
0.198	2.86	733.65
0.198	2.88	733.768
0.198	2.9	733.748
0.198	2.92	733.596
0.198	2.94	733.32
0.198	2.96	732.925
0.198	2.98	732.42
0.198	3	731.811
0.198	3.02	731.105
0.198	3.04	730.309
0.198	3.06	729.432
0.198	3.08	728.48
0.198	3.1	727.462
0.198	3.12	726.385
0.198	3.14	725.256
0.198	3.16	724.084
0.198	3.18	722.875
0.198	3.2	721.64
0.198	3.22	720.384
0.198	3.24	719.116
0.198	3.26	717.844
0.198	3.28	716.577
0.198	3.3	715.32
0.198	3.32	714.084
0.198	3.34	712.874
0.198	3.36	711.7
0.198	3.38	710.569
0.198	3.4	709.488
0.198	3.42	708.464
0.198	3.44	707.505
0.198	3.46	706.619
0.198	3.48	705.812
0.198	3.5	705.091
0.2	1.5	257.733
0.2	1.52	269.369
0.2	1.54	281.178
0.2	1.56	293.135
0.2	1.58	305.217
0.2	1.6	317.401
0.2	1.62	329.666
0.2	1.64	341.987
0.2	1.66	354.345
0.2	1.68	366.717
0.2	1.7	379.084
0.2	1.72	391.424
0.2	1.74	403.72
0.2	1.76	415.952
0.2	1.78	428.104
0.2	1.8	440.157
0.2	1.82	452.097
0.2	1.84	463.908
0.2	1.86	475.576
0.2	1.88	487.087
0.2	1.9	498.429
0.2	1.92	509.59
0.2	1.94	520.559
0.2	1.96	531.326
0.2	1.98	541.883
0.2	2	552.219
0.2	2.02	562.329
0.2	2.04	572.205
0.2	2.06	581.841
0.2	2.08	591.231
0.2	2.1	600.371
0.2	2.12	609.256
0.2	2.14	617.884
0.2	2.16	626.25
0.2	2.18	634.353
0.2	2.2	642.191
0.2	2.22	649.762
0.2	2.24	657.066
0.2	2.26	664.102
0.2	2.28	670.869
0.2	2.3	677.369
0.2	2.32	683.602
0.2	2.34	689.569
0.2	2.36	695.271
0.2	2.38	700.71
0.2	2.4	705.887
0.2	2.42	710.806
0.2	2.44	715.468
0.2	2.46	719.877
0.2	2.48	724.034
0.2	2.5	727.944
0.2	2.52	731.609
0.2	2.54	735.034
0.2	2.56	738.221
0.2	2.58	741.176
0.2	2.6	743.902
0.2	2.62	746.403
0.2	2.64	748.684
0.2	2.66	750.75
0.2	2.68	752.605
0.2	2.7	754.255
0.2	2.72	755.704
0.2	2.74	756.959
0.2	2.76	758.025
0.2	2.78	758.906
0.2	2.8	759.611
0.2	2.82	760.143
0.2	2.84	760.51
0.2	2.86	760.718
0.2	2.88	760.773
0.2	2.9	760.682
0.2	2.92	760.452
0.2	2.94	760.09
0.2	2.96	759.603
0.2	2.98	758.997
0.2	3	758.281
0.2	3.02	757.462
0.2	3.04	756.547
0.2	3.06	755.544
0.2	3.08	754.461
0.2	3.1	753.306
0.2	3.12	752.087
0.2	3.14	750.811
0.2	3.16	749.486
0.2	3.18	748.121
0.2	3.2	746.725
0.2	3.22	745.304
0.2	3.24	743.868
0.2	3.26	742.423
0.2	3.28	740.98
0.2	3.3	739.545
0.2	3.32	738.128
0.2	3.34	736.735
0.2	3.36	735.375
0.2	3.38	734.055
0.2	3.4	732.785
0.2	3.42	731.57
0.2	3.44	730.42
0.2	3.46	729.34
0.2	3.48	728.34
0.2	3.5	727.425

